Error Approximation and Bias Correction in Dynamic Problems using a Recurrent Neural Network/Finite Element Hybrid Model

This work proposes a hybrid modeling framework based on recurrent neural networks (RNNs) and the finite element (FE) method to approximate model discrepancies in time dependent, multi-fidelity problems, and use the trained hybrid models to perform bias correction of the low-fidelity models. The hybrid model uses FE basis functions as a spatial basis and RNNs for the approximation of the time dependencies of the FE basis' degrees of freedom. The training data sets consist of sparse, non-uniformly sampled snapshots of the discrepancy function, pre-computed from trajectory data of low- and high-fidelity dynamic FE models. To account for data sparsity and prevent overfitting, data upsampling and local weighting factors are employed, to instigate a trade-off between physically conforming model behavior and neural network regression. The proposed hybrid modeling methodology is showcased in three highly non-trivial engineering test-cases, all featuring transient FE models, namely, heat diffusion out of a heat sink, eddy-currents in a quadrupole magnet, and sound wave propagation in a cavity. The results show that the proposed hybrid model is capable of approximating model discrepancies to a high degree of accuracy and accordingly correct low-fidelity models.

==> data/heat_sink/d_func_approx_regular.csv <==
epochs, error
0.000000000000000000e+00,3.550945800433047417e-01
1.000000000000000000e+00,9.893579156212215509e-01
2.000000000000000000e+00,5.688029311912751185e-01
3.000000000000000000e+00,6.439044272854870243e-01
4.000000000000000000e+00,6.913502821681796195e-01
5.000000000000000000e+00,7.145081599414685458e-01
6.000000000000000000e+00,7.113552873090348561e-01
7.000000000000000000e+00,7.102393205149879485e-01
8.000000000000000000e+00,7.008619571776841806e-01
9.000000000000000000e+00,6.883196790359331629e-01
1.000000000000000000e+01,6.738718018251583786e-01
1.100000000000000000e+01,6.578969330697571616e-01
1.200000000000000000e+01,6.593301299180812647e-01
1.300000000000000000e+01,6.533541225389892793e-01
1.400000000000000000e+01,6.366310606405921613e-01
1.500000000000000000e+01,6.532959674777027992e-01
1.600000000000000000e+01,6.486671997710847792e-01
1.700000000000000000e+01,6.350784995482312567e-01
1.800000000000000000e+01,6.415003662682532415e-01
1.900000000000000000e+01,6.411050107242362017e-01
2.000000000000000000e+01,6.317977845318716312e-01
2.100000000000000000e+01,6.221192081287343356e-01
2.200000000000000000e+01,6.296569700964079752e-01
2.300000000000000000e+01,6.247275148531544753e-01
2.400000000000000000e+01,5.966307067208063142e-01
2.500000000000000000e+01,6.152654782941995304e-01
2.600000000000000000e+01,6.135732851583183267e-01
2.700000000000000000e+01,5.673793579277427446e-01
2.800000000000000000e+01,5.990975930871076383e-01
2.900000000000000000e+01,5.988972360298372433e-01
3.000000000000000000e+01,5.385919062227455534e-01
3.100000000000000000e+01,5.839968793862876373e-01
3.200000000000000000e+01,5.839237991253218851e-01
3.300000000000000000e+01,5.114561087854033739e-01
3.400000000000000000e+01,5.701570080922134798e-01
3.500000000000000000e+01,5.694919738245121099e-01
3.600000000000000000e+01,4.866353439617216448e-01
3.700000000000000000e+01,5.577046442242823421e-01
3.800000000000000000e+01,5.559931174451060443e-01
3.900000000000000000e+01,4.644048912577025123e-01
4.000000000000000000e+01,5.465576607693350963e-01
4.100000000000000000e+01,5.436163190675932233e-01
4.200000000000000000e+01,4.447625437219654976e-01
4.300000000000000000e+01,5.368377122495531228e-01
4.400000000000000000e+01,5.324336451088521605e-01
4.500000000000000000e+01,4.275623903022022221e-01
4.600000000000000000e+01,5.285078356313254178e-01
4.700000000000000000e+01,5.224428913442448197e-01
4.800000000000000000e+01,4.126039764008449517e-01
4.900000000000000000e+01,5.215831929640873943e-01
5.000000000000000000e+01,5.135767773817896398e-01
5.100000000000000000e+01,3.996501951594225166e-01
5.200000000000000000e+01,5.160389011206926169e-01
5.300000000000000000e+01,5.057220051379949233e-01
5.400000000000000000e+01,3.884729007736906770e-01
5.500000000000000000e+01,5.119091414478176283e-01
5.600000000000000000e+01,4.987711770482466944e-01
5.700000000000000000e+01,3.788559614519591556e-01
5.800000000000000000e+01,5.091931845593579142e-01
5.900000000000000000e+01,4.926150752957493273e-01
6.000000000000000000e+01,3.706013890190216209e-01
6.100000000000000000e+01,5.079223350151489402e-01
6.200000000000000000e+01,4.871528871244064640e-01
6.300000000000000000e+01,3.635541425914139424e-01
6.400000000000000000e+01,5.081238280019055864e-01
6.500000000000000000e+01,4.823023597482237190e-01
6.600000000000000000e+01,3.575455359502287545e-01
6.700000000000000000e+01,5.099411276509356883e-01
6.800000000000000000e+01,4.779827594200282137e-01
6.900000000000000000e+01,3.524607128705239956e-01
7.000000000000000000e+01,5.132574020021457573e-01
7.100000000000000000e+01,4.739285847988882194e-01
7.200000000000000000e+01,3.482932104347962188e-01
7.300000000000000000e+01,5.176205321092359757e-01
7.400000000000000000e+01,4.696123166504621027e-01
7.500000000000000000e+01,3.448184253381403330e-01
7.600000000000000000e+01,5.239929045304856370e-01
7.700000000000000000e+01,4.656937855776356883e-01
7.800000000000000000e+01,3.419535908182029793e-01
7.900000000000000000e+01,5.324615157550793842e-01
8.000000000000000000e+01,4.621294350946081875e-01
8.100000000000000000e+01,3.396384125429786072e-01
8.200000000000000000e+01,5.427937512760852012e-01
8.300000000000000000e+01,4.588827887672299322e-01
8.400000000000000000e+01,3.377967289923489158e-01
8.500000000000000000e+01,5.550336806430526959e-01
8.600000000000000000e+01,4.559204890452550618e-01
8.700000000000000000e+01,3.363414880061486589e-01
8.800000000000000000e+01,5.693725954856734273e-01
8.900000000000000000e+01,4.532131146845984615e-01
9.000000000000000000e+01,3.352336481963689163e-01
9.100000000000000000e+01,5.851544411971115744e-01
9.200000000000000000e+01,4.507353830112313386e-01
9.300000000000000000e+01,3.343878009554423492e-01
9.400000000000000000e+01,6.021875628299571126e-01
9.500000000000000000e+01,4.484671300205691491e-01
9.600000000000000000e+01,3.337551997874534382e-01
9.700000000000000000e+01,6.204528087703318207e-01
9.800000000000000000e+01,4.463919543589102701e-01


==> data/heat_sink/d_func_approx_upsampling.csv <==
epochs, error
0.000000000000000000e+00,3.551664354994677475e-01
1.000000000000000000e+00,4.018026431316122360e-01
2.000000000000000000e+00,5.674370353438389358e-01
3.000000000000000000e+00,6.443398254575917194e-01
4.000000000000000000e+00,6.901222220973537436e-01
5.000000000000000000e+00,7.118669864833001570e-01
6.000000000000000000e+00,7.140199270711578006e-01
7.000000000000000000e+00,7.098147860086603256e-01
8.000000000000000000e+00,6.977330929139767823e-01
9.000000000000000000e+00,6.818258225060642719e-01
1.000000000000000000e+01,6.745346254858768376e-01
1.100000000000000000e+01,6.592486684088736393e-01
1.200000000000000000e+01,6.565721843629639398e-01
1.300000000000000000e+01,6.533427462911698402e-01
1.400000000000000000e+01,6.501885058868200895e-01
1.500000000000000000e+01,6.519306079447083624e-01
1.600000000000000000e+01,6.472470549674641527e-01
1.700000000000000000e+01,6.453939896200936444e-01
1.800000000000000000e+01,6.433896053694929673e-01
1.900000000000000000e+01,6.391908066381680742e-01
2.000000000000000000e+01,6.371480141329666225e-01
2.100000000000000000e+01,6.312545448374561330e-01
2.200000000000000000e+01,6.289299718690867236e-01
2.300000000000000000e+01,6.256780158393635549e-01
2.400000000000000000e+01,6.164591521314518596e-01
2.500000000000000000e+01,6.146729364164195131e-01
2.600000000000000000e+01,6.103355028857384568e-01
2.700000000000000000e+01,6.008511878859456035e-01
2.800000000000000000e+01,5.992167928360752072e-01
2.900000000000000000e+01,5.944058003014828229e-01
3.000000000000000000e+01,5.857624695379206603e-01
3.100000000000000000e+01,5.841006261004914046e-01
3.200000000000000000e+01,5.791703593581770670e-01
3.300000000000000000e+01,5.716774611926870309e-01
3.400000000000000000e+01,5.698680602805774598e-01
3.500000000000000000e+01,5.651252474468149156e-01
3.600000000000000000e+01,5.588923500764101382e-01
3.700000000000000000e+01,5.568881248763746239e-01
3.800000000000000000e+01,5.524388914938225259e-01
3.900000000000000000e+01,5.472736866269020117e-01
4.000000000000000000e+01,5.450629783958487184e-01
4.100000000000000000e+01,5.410203711709051788e-01
4.200000000000000000e+01,5.367667896641349357e-01
4.300000000000000000e+01,5.343990072894442278e-01
4.400000000000000000e+01,5.308092556218405589e-01
4.500000000000000000e+01,5.272971669082431312e-01
4.600000000000000000e+01,5.247960038538259653e-01
4.700000000000000000e+01,5.216664171829283880e-01
4.800000000000000000e+01,5.187668060961043714e-01
4.900000000000000000e+01,5.161645691158999183e-01
5.000000000000000000e+01,5.134649692524432263e-01
5.100000000000000000e+01,5.110727052954020522e-01
5.200000000000000000e+01,5.084133065572598031e-01
5.300000000000000000e+01,5.060922990555212220e-01
5.400000000000000000e+01,5.041137096208679891e-01
5.500000000000000000e+01,5.014483225343302486e-01
5.600000000000000000e+01,4.994364028548609613e-01
5.700000000000000000e+01,4.978054204674398076e-01
5.800000000000000000e+01,4.951750304947936110e-01
5.900000000000000000e+01,4.934074735533166556e-01
6.000000000000000000e+01,4.920699914420251786e-01
6.100000000000000000e+01,4.895168673086812694e-01
6.200000000000000000e+01,4.879387522678360067e-01
6.300000000000000000e+01,4.868438434141569848e-01
6.400000000000000000e+01,4.843175892601002674e-01
6.500000000000000000e+01,4.828954033567701698e-01
6.600000000000000000e+01,4.820776078523312802e-01
6.700000000000000000e+01,4.795534290350854656e-01
6.800000000000000000e+01,4.782497989888052636e-01
6.900000000000000000e+01,4.777218221248254459e-01
7.000000000000000000e+01,4.752118699626134424e-01
7.100000000000000000e+01,4.739966494335086655e-01
7.200000000000000000e+01,4.737385378026399141e-01
7.300000000000000000e+01,4.712548040016323325e-01
7.400000000000000000e+01,4.701004909983476088e-01
7.500000000000000000e+01,4.700944529348604073e-01
7.600000000000000000e+01,4.676468050308487112e-01
7.700000000000000000e+01,4.665311438107412889e-01
7.800000000000000000e+01,4.667611258320152889e-01
7.900000000000000000e+01,4.643584122279424409e-01
8.000000000000000000e+01,4.632578510845278275e-01
8.100000000000000000e+01,4.637060052497481433e-01
8.200000000000000000e+01,4.613561308615888312e-01
8.300000000000000000e+01,4.602524222955672872e-01
8.400000000000000000e+01,4.609045289301578197e-01
8.500000000000000000e+01,4.586128633579969471e-01
8.600000000000000000e+01,4.574922761738324795e-01
8.700000000000000000e+01,4.583351761816107928e-01
8.800000000000000000e+01,4.561050337815623079e-01
8.900000000000000000e+01,4.549574994218550383e-01
9.000000000000000000e+01,4.559751778280671242e-01
9.100000000000000000e+01,4.538090017884692240e-01
9.200000000000000000e+01,4.526263902918803428e-01
9.300000000000000000e+01,4.538062662117753887e-01
9.400000000000000000e+01,4.517053834711597937e-01
9.500000000000000000e+01,4.504801142063761255e-01
9.600000000000000000e+01,4.518116272714415849e-01
9.700000000000000000e+01,4.497764546108390382e-01
9.800000000000000000e+01,4.485023687451808461e-01


==> data/heat_sink/d_func_ref.csv <==
epochs, error
0.000000000000000000e+00,3.551000014654874803e-01
1.000000000000000000e+00,4.037696878316759386e-01
2.000000000000000000e+00,5.679661405987991296e-01
3.000000000000000000e+00,6.436725418813101784e-01
4.000000000000000000e+00,6.906812012344775153e-01
5.000000000000000000e+00,7.115606497366987471e-01
6.000000000000000000e+00,7.160017035372207017e-01
7.000000000000000000e+00,7.098755321261481788e-01
8.000000000000000000e+00,6.981354615143906539e-01
9.000000000000000000e+00,6.860961222936197146e-01
1.000000000000000000e+01,6.741860047239632836e-01
1.100000000000000000e+01,6.616810317895487348e-01
1.200000000000000000e+01,6.580550116227369406e-01
1.300000000000000000e+01,6.539166501399463760e-01
1.400000000000000000e+01,6.521869641892021896e-01
1.500000000000000000e+01,6.528806290605915219e-01
1.600000000000000000e+01,6.493093452819490574e-01
1.700000000000000000e+01,6.467624215961930156e-01
1.800000000000000000e+01,6.453577916667714298e-01
1.900000000000000000e+01,6.407853205887605874e-01
2.000000000000000000e+01,6.366595750992790625e-01
2.100000000000000000e+01,6.330076126771274625e-01
2.200000000000000000e+01,6.298205757963606377e-01
2.300000000000000000e+01,6.246450050586980218e-01
2.400000000000000000e+01,6.197059117951992935e-01
2.500000000000000000e+01,6.150391559535556274e-01
2.600000000000000000e+01,6.095037951623869521e-01
2.700000000000000000e+01,6.040878084986069929e-01
2.800000000000000000e+01,5.987870400939973026e-01
2.900000000000000000e+01,5.935918915677921293e-01
3.000000000000000000e+01,5.885179306299582747e-01
3.100000000000000000e+01,5.835551079475272962e-01
3.200000000000000000e+01,5.786982094720254377e-01
3.300000000000000000e+01,5.739540215156596625e-01
3.400000000000000000e+01,5.693528204344144861e-01
3.500000000000000000e+01,5.649053817477588391e-01
3.600000000000000000e+01,5.606026215674458912e-01
3.700000000000000000e+01,5.564282260880247799e-01
3.800000000000000000e+01,5.523860841186004622e-01
3.900000000000000000e+01,5.484768714664404188e-01
4.000000000000000000e+01,5.447040679808780039e-01
4.100000000000000000e+01,5.413981237444388528e-01
4.200000000000000000e+01,5.381372950410429068e-01
4.300000000000000000e+01,5.349220904759456330e-01
4.400000000000000000e+01,5.317533376380392252e-01
4.500000000000000000e+01,5.286320720322855715e-01
4.600000000000000000e+01,5.255593394158519782e-01
4.700000000000000000e+01,5.225355881278743730e-01
4.800000000000000000e+01,5.195616733554336841e-01
4.900000000000000000e+01,5.166389575536080025e-01
5.000000000000000000e+01,5.137703519645080430e-01
5.100000000000000000e+01,5.116675966818504673e-01
5.200000000000000000e+01,5.095801073897987532e-01
5.300000000000000000e+01,5.075087304563316026e-01
5.400000000000000000e+01,5.054530251692229692e-01
5.500000000000000000e+01,5.034144076753619412e-01
5.600000000000000000e+01,5.013918295997392693e-01
5.700000000000000000e+01,4.993854706029625112e-01
5.800000000000000000e+01,4.973961025873353536e-01
5.900000000000000000e+01,4.954234678624185872e-01
6.000000000000000000e+01,4.934676428372730683e-01
6.100000000000000000e+01,4.915288281725904707e-01
6.200000000000000000e+01,4.896072259483730260e-01
6.300000000000000000e+01,4.877030396212413965e-01
6.400000000000000000e+01,4.858176301163388833e-01
6.500000000000000000e+01,4.839508279186290896e-01
6.600000000000000000e+01,4.827150312227165285e-01
6.700000000000000000e+01,4.814807808406535994e-01
6.800000000000000000e+01,4.802480886946436933e-01
6.900000000000000000e+01,4.790169668144823589e-01
7.000000000000000000e+01,4.777876852505326677e-01
7.100000000000000000e+01,4.765605439528436404e-01
7.200000000000000000e+01,4.753350092974193974e-01
7.300000000000000000e+01,4.741110937433385408e-01
7.400000000000000000e+01,4.728888098621187863e-01
7.500000000000000000e+01,4.716681703387425317e-01
7.600000000000000000e+01,4.704491879726888093e-01
7.700000000000000000e+01,4.692321600174032548e-01
7.800000000000000000e+01,4.680174737002061880e-01
7.900000000000000000e+01,4.668044823989639380e-01
8.000000000000000000e+01,4.655931993615479159e-01
8.100000000000000000e+01,4.643836379552963578e-01
8.200000000000000000e+01,4.631758116680808612e-01
8.300000000000000000e+01,4.619697341093800813e-01
8.400000000000000000e+01,4.607654190113590342e-01
8.500000000000000000e+01,4.595628802299542848e-01
8.600000000000000000e+01,4.583628159055135876e-01
8.700000000000000000e+01,4.571648187330799029e-01
8.800000000000000000e+01,4.559686388624193398e-01
8.900000000000000000e+01,4.547742906335234259e-01
9.000000000000000000e+01,4.535817885153468620e-01
9.100000000000000000e+01,4.523911471069220758e-01
9.200000000000000000e+01,4.512023811384777705e-01
9.300000000000000000e+01,4.500155054725637482e-01
9.400000000000000000e+01,4.488305351051790071e-01
9.500000000000000000e+01,4.476474851669057786e-01
9.600000000000000000e+01,4.464663709240465073e-01
9.700000000000000000e+01,4.452872077797665473e-01
9.800000000000000000e+01,4.441100112752392470e-01


==> data/heat_sink/d_func_training_data.csv <==
epochs, error
0.000000000000000000e+00,3.551000014654874803e-01
2.000000000000000000e+00,5.679661405987991296e-01
3.000000000000000000e+00,6.436725418813101784e-01
4.000000000000000000e+00,6.906812012344775153e-01
5.000000000000000000e+00,7.115606497366987471e-01
6.000000000000000000e+00,7.160017035372207017e-01
7.000000000000000000e+00,7.098755321261481788e-01
8.000000000000000000e+00,6.981354615143906539e-01
9.000000000000000000e+00,6.860961222936197146e-01
1.000000000000000000e+01,6.741860047239632836e-01
1.200000000000000000e+01,6.580550116227369406e-01
1.500000000000000000e+01,6.528806290605915219e-01
1.800000000000000000e+01,6.453577916667714298e-01
2.200000000000000000e+01,6.298205757963606377e-01
2.500000000000000000e+01,6.150391559535556274e-01
4.000000000000000000e+01,5.447040679808780039e-01
5.000000000000000000e+01,5.137703519645080430e-01
6.500000000000000000e+01,4.839508279186290896e-01
9.800000000000000000e+01,4.441100112752392470e-01


==> data/heat_sink/kappa.csv <==
epochs, data
-2.000000000000000000e+00,5.000000000000000000e+01
-1.958333333333333259e+00,5.000000000000000000e+01
-1.916666666666666741e+00,5.000000000000000000e+01
-1.875000000000000000e+00,5.000000000000000000e+01
-1.833333333333333259e+00,5.000000000000000000e+01
-1.791666666666666741e+00,5.000000000000000000e+01
-1.750000000000000000e+00,5.000000000000000000e+01
-1.708333333333333481e+00,5.000000000000000000e+01
-1.666666666666666741e+00,5.000000000000000000e+01
-1.625000000000000000e+00,5.000000000000000000e+01
-1.583333333333333481e+00,5.000000000000000000e+01
-1.541666666666666741e+00,5.000000000000000000e+01
-1.500000000000000000e+00,5.000000000000000000e+01
-1.458333333333333481e+00,5.000000000000000000e+01
-1.416666666666666741e+00,5.000000000000000000e+01
-1.375000000000000000e+00,5.000000000000000000e+01
-1.333333333333333481e+00,5.000000000000000000e+01
-1.291666666666666741e+00,5.000000000000000000e+01
-1.250000000000000000e+00,5.000000000000000000e+01
-1.208333333333333481e+00,5.000000000000000000e+01
-1.166666666666666741e+00,5.000000000000000000e+01
-1.125000000000000000e+00,5.000000000000000000e+01
-1.083333333333333481e+00,5.000000000000000000e+01
-1.041666666666666741e+00,5.000000000000000000e+01
-1.000000000000000000e+00,5.000000000000000000e+01
-1.000000000000000000e+00,5.000000000000000000e+01
-9.948979591836735192e-01,4.974489795918367463e+01
-9.897959183673469274e-01,4.948979591836734926e+01
-9.846938775510204467e-01,4.923469387755102389e+01
-9.795918367346938549e-01,4.897959183673469141e+01
-9.744897959183673741e-01,4.872448979591836604e+01
-9.693877551020407823e-01,4.846938775510204067e+01
-9.642857142857143016e-01,4.821428571428571530e+01
-9.591836734693877098e-01,4.795918367346938282e+01
-9.540816326530612290e-01,4.770408163265306456e+01
-9.489795918367347483e-01,4.744897959183673919e+01
-9.438775510204081565e-01,4.719387755102040671e+01
-9.387755102040816757e-01,4.693877551020408134e+01
-9.336734693877550839e-01,4.668367346938775597e+01
-9.285714285714286031e-01,4.642857142857143060e+01
-9.234693877551020114e-01,4.617346938775509813e+01
-9.183673469387755306e-01,4.591836734693877986e+01
-9.132653061224489388e-01,4.566326530612244738e+01
-9.081632653061224580e-01,4.540816326530612201e+01
-9.030612244897959773e-01,4.515306122448979664e+01
-8.979591836734693855e-01,4.489795918367347127e+01
-8.928571428571429047e-01,4.464285714285714590e+01
-8.877551020408163129e-01,4.438775510204081343e+01
-8.826530612244898322e-01,4.413265306122448806e+01
-8.775510204081632404e-01,4.387755102040816269e+01
-8.724489795918367596e-01,4.362244897959183731e+01
-8.673469387755101678e-01,4.336734693877551194e+01
-8.622448979591836871e-01,4.311224489795918657e+01
-8.571428571428572063e-01,4.285714285714286120e+01
-8.520408163265306145e-01,4.260204081632652873e+01
-8.469387755102041337e-01,4.234693877551020336e+01
-8.418367346938775420e-01,4.209183673469387799e+01
-8.367346938775510612e-01,4.183673469387755262e+01
-8.316326530612244694e-01,4.158163265306122014e+01
-8.265306122448979886e-01,4.132653061224490187e+01
-8.214285714285713969e-01,4.107142857142856940e+01
-8.163265306122449161e-01,4.081632653061224403e+01
-8.112244897959184353e-01,4.056122448979591866e+01
-8.061224489795918435e-01,4.030612244897959329e+01
-8.010204081632653628e-01,4.005102040816326792e+01
-7.959183673469387710e-01,3.979591836734693544e+01
-7.908163265306122902e-01,3.954081632653061718e+01
-7.857142857142856984e-01,3.928571428571428470e+01
-7.806122448979592177e-01,3.903061224489795933e+01
-7.755102040816326259e-01,3.877551020408163396e+01
-7.704081632653061451e-01,3.852040816326530859e+01
-7.653061224489796643e-01,3.826530612244898322e+01
-7.602040816326530726e-01,3.801020408163265074e+01
-7.551020408163264808e-01,3.775510204081632537e+01
-7.500000000000000000e-01,3.750000000000000000e+01
-7.500000000000000000e-01,5.000000000000000000e-01
-6.938775510204081565e-01,5.000000000000000000e-01
-6.377551020408163129e-01,5.000000000000000000e-01
-5.816326530612244694e-01,5.000000000000000000e-01
-5.255102040816326259e-01,5.000000000000000000e-01
-4.693877551020408379e-01,5.000000000000000000e-01
-4.132653061224489943e-01,5.000000000000000000e-01
-3.571428571428571508e-01,5.000000000000000000e-01
-3.010204081632653073e-01,5.000000000000000000e-01
-2.448979591836735192e-01,5.000000000000000000e-01
-1.887755102040816757e-01,5.000000000000000000e-01
-1.326530612244898322e-01,5.000000000000000000e-01
-7.653061224489798864e-02,5.000000000000000000e-01
-2.040816326530614511e-02,5.000000000000000000e-01
3.571428571428569843e-02,5.000000000000000000e-01
9.183673469387754196e-02,5.000000000000000000e-01
1.479591836734693855e-01,5.000000000000000000e-01
2.040816326530612290e-01,5.000000000000000000e-01
2.602040816326529615e-01,5.000000000000000000e-01
3.163265306122449161e-01,5.000000000000000000e-01
3.724489795918366486e-01,5.000000000000000000e-01
4.285714285714286031e-01,5.000000000000000000e-01
4.846938775510203357e-01,5.000000000000000000e-01
5.408163265306122902e-01,5.000000000000000000e-01
5.969387755102040227e-01,5.000000000000000000e-01
6.530612244897959773e-01,5.000000000000000000e-01
7.091836734693877098e-01,5.000000000000000000e-01
7.653061224489796643e-01,5.000000000000000000e-01
8.214285714285713969e-01,5.000000000000000000e-01
8.775510204081633514e-01,5.000000000000000000e-01
9.336734693877550839e-01,5.000000000000000000e-01
9.897959183673470385e-01,5.000000000000000000e-01
1.045918367346938771e+00,5.000000000000000000e-01
1.102040816326530503e+00,5.000000000000000000e-01
1.158163265306122458e+00,5.000000000000000000e-01
1.214285714285714191e+00,5.000000000000000000e-01
1.270408163265305923e+00,5.000000000000000000e-01
1.326530612244897878e+00,5.000000000000000000e-01
1.382653061224489832e+00,5.000000000000000000e-01
1.438775510204081787e+00,5.000000000000000000e-01
1.494897959183673297e+00,5.000000000000000000e-01
1.551020408163265252e+00,5.000000000000000000e-01
1.607142857142857206e+00,5.000000000000000000e-01
1.663265306122449161e+00,5.000000000000000000e-01
1.719387755102040671e+00,5.000000000000000000e-01
1.775510204081632626e+00,5.000000000000000000e-01
1.831632653061224580e+00,5.000000000000000000e-01
1.887755102040816535e+00,5.000000000000000000e-01
1.943877551020408045e+00,5.000000000000000000e-01
2.000000000000000000e+00,5.000000000000000000e-01


==> data/heat_sink/kappa_hom.csv <==
epochs, data
-2.000000000000000000e+00,5.000000000000000000e+01
-1.958333333333333259e+00,5.000000000000000000e+01
-1.916666666666666741e+00,5.000000000000000000e+01
-1.875000000000000000e+00,5.000000000000000000e+01
-1.833333333333333259e+00,5.000000000000000000e+01
-1.791666666666666741e+00,5.000000000000000000e+01
-1.750000000000000000e+00,5.000000000000000000e+01
-1.708333333333333481e+00,5.000000000000000000e+01
-1.666666666666666741e+00,5.000000000000000000e+01
-1.625000000000000000e+00,5.000000000000000000e+01
-1.583333333333333481e+00,5.000000000000000000e+01
-1.541666666666666741e+00,5.000000000000000000e+01
-1.500000000000000000e+00,5.000000000000000000e+01
-1.458333333333333481e+00,5.000000000000000000e+01
-1.416666666666666741e+00,5.000000000000000000e+01
-1.375000000000000000e+00,5.000000000000000000e+01
-1.333333333333333481e+00,5.000000000000000000e+01
-1.291666666666666741e+00,5.000000000000000000e+01
-1.250000000000000000e+00,5.000000000000000000e+01
-1.208333333333333481e+00,5.000000000000000000e+01
-1.166666666666666741e+00,5.000000000000000000e+01
-1.125000000000000000e+00,5.000000000000000000e+01
-1.083333333333333481e+00,5.000000000000000000e+01
-1.041666666666666741e+00,5.000000000000000000e+01
-1.000000000000000000e+00,5.000000000000000000e+01
-1.000000000000000000e+00,5.000000000000000000e+01
-9.948979591836735192e-01,5e+01
-9.897959183673469274e-01,5e+01
-9.846938775510204467e-01,5e+01
-9.795918367346938549e-01,5e+01
-9.744897959183673741e-01,5e+01
-9.693877551020407823e-01,5e+01
-9.642857142857143016e-01,5e+01
-9.591836734693877098e-01,5e+01
-9.540816326530612290e-01,5e+01
-9.489795918367347483e-01,5e+01
-9.438775510204081565e-01,5e+01
-9.387755102040816757e-01,5e+01
-9.336734693877550839e-01,5e+01
-9.285714285714286031e-01,5e+01
-9.234693877551020114e-01,5e+01
-9.183673469387755306e-01,5e+01
-9.132653061224489388e-01,5e+01
-9.081632653061224580e-01,5e+01
-9.030612244897959773e-01,5e+01
-8.979591836734693855e-01,5e+01
-8.928571428571429047e-01,5e+01
-8.877551020408163129e-01,5e+01
-8.826530612244898322e-01,5e+01
-8.775510204081632404e-01,5e+01
-8.724489795918367596e-01,5e+01
-8.673469387755101678e-01,5e+01
-8.622448979591836871e-01,5e+01
-8.571428571428572063e-01,5e+01
-8.520408163265306145e-01,5e+01
-8.469387755102041337e-01,5e+01
-8.418367346938775420e-01,5e+01
-8.367346938775510612e-01,5e+01
-8.316326530612244694e-01,5e+01
-8.265306122448979886e-01,5e+01
-8.214285714285713969e-01,5e+01
-8.163265306122449161e-01,5e+01
-8.112244897959184353e-01,5e+01
-8.061224489795918435e-01,5e+01
-8.010204081632653628e-01,5e+01
-7.959183673469387710e-01,5e+01
-7.908163265306122902e-01,5e+01
-7.857142857142856984e-01,5e+01
-7.806122448979592177e-01,5e+01
-7.755102040816326259e-01,5e+01
-7.704081632653061451e-01,5e+01
-7.653061224489796643e-01,5e+01
-7.602040816326530726e-01,5e+01
-7.551020408163264808e-01,5e+01
-7.500000000000000000e-01,5e+01
-7.500000000000000000e-01,5.000000000000000000e-01
-6.938775510204081565e-01,5.000000000000000000e-01
-6.377551020408163129e-01,5.000000000000000000e-01
-5.816326530612244694e-01,5.000000000000000000e-01
-5.255102040816326259e-01,5.000000000000000000e-01
-4.693877551020408379e-01,5.000000000000000000e-01
-4.132653061224489943e-01,5.000000000000000000e-01
-3.571428571428571508e-01,5.000000000000000000e-01
-3.010204081632653073e-01,5.000000000000000000e-01
-2.448979591836735192e-01,5.000000000000000000e-01
-1.887755102040816757e-01,5.000000000000000000e-01
-1.326530612244898322e-01,5.000000000000000000e-01
-7.653061224489798864e-02,5.000000000000000000e-01
-2.040816326530614511e-02,5.000000000000000000e-01
3.571428571428569843e-02,5.000000000000000000e-01
9.183673469387754196e-02,5.000000000000000000e-01
1.479591836734693855e-01,5.000000000000000000e-01
2.040816326530612290e-01,5.000000000000000000e-01
2.602040816326529615e-01,5.000000000000000000e-01
3.163265306122449161e-01,5.000000000000000000e-01
3.724489795918366486e-01,5.000000000000000000e-01
4.285714285714286031e-01,5.000000000000000000e-01
4.846938775510203357e-01,5.000000000000000000e-01
5.408163265306122902e-01,5.000000000000000000e-01
5.969387755102040227e-01,5.000000000000000000e-01
6.530612244897959773e-01,5.000000000000000000e-01
7.091836734693877098e-01,5.000000000000000000e-01
7.653061224489796643e-01,5.000000000000000000e-01
8.214285714285713969e-01,5.000000000000000000e-01
8.775510204081633514e-01,5.000000000000000000e-01
9.336734693877550839e-01,5.000000000000000000e-01
9.897959183673470385e-01,5.000000000000000000e-01
1.045918367346938771e+00,5.000000000000000000e-01
1.102040816326530503e+00,5.000000000000000000e-01
1.158163265306122458e+00,5.000000000000000000e-01
1.214285714285714191e+00,5.000000000000000000e-01
1.270408163265305923e+00,5.000000000000000000e-01
1.326530612244897878e+00,5.000000000000000000e-01
1.382653061224489832e+00,5.000000000000000000e-01
1.438775510204081787e+00,5.000000000000000000e-01
1.494897959183673297e+00,5.000000000000000000e-01
1.551020408163265252e+00,5.000000000000000000e-01
1.607142857142857206e+00,5.000000000000000000e-01
1.663265306122449161e+00,5.000000000000000000e-01
1.719387755102040671e+00,5.000000000000000000e-01
1.775510204081632626e+00,5.000000000000000000e-01
1.831632653061224580e+00,5.000000000000000000e-01
1.887755102040816535e+00,5.000000000000000000e-01
1.943877551020408045e+00,5.000000000000000000e-01
2.000000000000000000e+00,5.000000000000000000e-01


==> data/heat_sink/old/error_l2_out_heat_sink.csv <==
epochs, error
0.000000000000000000e+00,1.259182793100728781e-01
1.000000000000000000e+00,2.523132796126982824e-01
2.000000000000000000e+00,3.222198815472008260e-01
3.000000000000000000e+00,4.155472686860716136e-01
4.000000000000000000e+00,4.798359477534969719e-01
5.000000000000000000e+00,5.078716194862809008e-01
6.000000000000000000e+00,5.130084452027826591e-01
7.000000000000000000e+00,5.037691847445880944e-01
8.000000000000000000e+00,4.838204005147081488e-01
9.000000000000000000e+00,4.631828021818567009e-01
1.000000000000000000e+01,4.448428430493522323e-01
1.100000000000000000e+01,4.450932039170048538e-01
1.200000000000000000e+01,4.450293823748049382e-01
1.300000000000000000e+01,4.322271820423938538e-01
1.400000000000000000e+01,4.346705420957237553e-01
1.500000000000000000e+01,4.240156793030578353e-01
1.600000000000000000e+01,4.223956818737438224e-01
1.700000000000000000e+01,4.240982093906282557e-01
1.800000000000000000e+01,4.071113748451004044e-01
1.900000000000000000e+01,4.083850406760630158e-01
2.000000000000000000e+01,4.095842220670128930e-01
2.100000000000000000e+01,3.924221754087044434e-01
2.200000000000000000e+01,3.930207385693506028e-01
2.300000000000000000e+01,3.912898053647584362e-01
2.400000000000000000e+01,3.766475368814139468e-01
2.500000000000000000e+01,3.765603555299956717e-01
2.600000000000000000e+01,3.723672743413612984e-01
2.700000000000000000e+01,3.607044058753315907e-01
2.800000000000000000e+01,3.601464544464125783e-01
2.900000000000000000e+01,3.560402927590754496e-01
3.000000000000000000e+01,3.443463000271315688e-01
3.100000000000000000e+01,3.436201270612224135e-01
3.200000000000000000e+01,3.402829509355456139e-01
3.300000000000000000e+01,3.283578533720765691e-01
3.400000000000000000e+01,3.276345061310370621e-01
3.500000000000000000e+01,3.249302854765552251e-01
3.600000000000000000e+01,3.133127621950185238e-01
3.700000000000000000e+01,3.126322087008425177e-01
3.800000000000000000e+01,3.102039927150072041e-01
3.900000000000000000e+01,2.994381538166885348e-01
4.000000000000000000e+01,2.988699997364080985e-01
4.100000000000000000e+01,2.963551345557353667e-01
4.200000000000000000e+01,2.869197507764585930e-01
4.300000000000000000e+01,2.864374752187579531e-01
4.400000000000000000e+01,2.835864526224820548e-01
4.500000000000000000e+01,2.758165997261257107e-01
4.600000000000000000e+01,2.753448339309235160e-01
4.700000000000000000e+01,2.720262979412946813e-01
4.800000000000000000e+01,2.659668972874491555e-01
4.900000000000000000e+01,2.655655653196096200e-01
5.000000000000000000e+01,2.617244071129454230e-01
5.100000000000000000e+01,2.572452356620321123e-01
5.200000000000000000e+01,2.570367123605397652e-01
5.300000000000000000e+01,2.526606918585664330e-01
5.400000000000000000e+01,2.495386135360307955e-01
5.500000000000000000e+01,2.496463187945238971e-01
5.600000000000000000e+01,2.447651537959093793e-01
5.700000000000000000e+01,2.427432228128993119e-01
5.800000000000000000e+01,2.432432735113150279e-01
5.900000000000000000e+01,2.379437979543148063e-01
6.000000000000000000e+01,2.367680405216711637e-01
6.100000000000000000e+01,2.376703093510604825e-01
6.200000000000000000e+01,2.320993222787706423e-01
6.300000000000000000e+01,2.315329913080581836e-01
6.400000000000000000e+01,2.327892085216835272e-01
6.500000000000000000e+01,2.271371193296828073e-01
6.600000000000000000e+01,2.269661612039400589e-01
6.700000000000000000e+01,2.284975111181219709e-01
6.800000000000000000e+01,2.229648998566474416e-01
6.900000000000000000e+01,2.230007401115604027e-01
7.000000000000000000e+01,2.247167638353458063e-01
7.100000000000000000e+01,2.194902806896140979e-01
7.200000000000000000e+01,2.195704629863221569e-01
7.300000000000000000e+01,2.213792682417520530e-01
7.400000000000000000e+01,2.166184639879082385e-01
7.500000000000000000e+01,2.166090570764544476e-01
7.600000000000000000e+01,2.184193088444781883e-01
7.700000000000000000e+01,2.142511599620910978e-01
7.800000000000000000e+01,2.140492738305424802e-01
7.900000000000000000e+01,2.157678282792332980e-01
8.000000000000000000e+01,2.122851805874154119e-01
8.100000000000000000e+01,2.118245768566562048e-01
8.200000000000000000e+01,2.133498827582051838e-01
8.300000000000000000e+01,2.106138127651421832e-01
8.400000000000000000e+01,2.098738151887932224e-01
8.500000000000000000e+01,2.110853165354755201e-01
8.600000000000000000e+01,2.091295112667954093e-01
8.700000000000000000e+01,2.081434347295952614e-01
8.800000000000000000e+01,2.088849198684976649e-01
8.900000000000000000e+01,2.077264010353352397e-01
9.000000000000000000e+01,2.065999686978323424e-01
9.100000000000000000e+01,2.066545773334062530e-01
9.200000000000000000e+01,2.063045434839018422e-01
9.300000000000000000e+01,2.052611370606179375e-01
9.400000000000000000e+01,2.043246026384898384e-01
9.500000000000000000e+01,2.047768920895558509e-01
9.600000000000000000e+01,2.042006437322981538e-01
9.700000000000000000e+01,2.018297511489398621e-01
9.800000000000000000e+01,2.030754372208880276e-01


==> data/heat_sink/old/error_l2_out_heat_sink_overf.csv <==
epochs, error
0.000000000000000000e+00,1.260007071716920946e-01
1.000000000000000000e+00,2.676626625512667501e-01
2.000000000000000000e+00,3.287928011555372176e-01
3.000000000000000000e+00,4.207060764203209846e-01
4.000000000000000000e+00,4.808087274750744711e-01
5.000000000000000000e+00,4.965059058249147173e-01
6.000000000000000000e+00,5.195899588899541843e-01
7.000000000000000000e+00,5.160493536026393713e-01
8.000000000000000000e+00,4.683981640811016867e-01
9.000000000000000000e+00,4.686410822429202816e-01
1.000000000000000000e+01,4.652465058820249855e-01
1.100000000000000000e+01,4.243004301068487027e-01
1.200000000000000000e+01,4.442876904818117700e-01
1.300000000000000000e+01,4.501535923176274157e-01
1.400000000000000000e+01,4.193376967283344858e-01
1.500000000000000000e+01,4.206029360291683172e-01
1.600000000000000000e+01,4.336205074867784948e-01
1.700000000000000000e+01,4.160959315247572676e-01
1.800000000000000000e+01,4.031076827567742216e-01
1.900000000000000000e+01,4.143866199798348360e-01
2.000000000000000000e+01,4.061733304384709808e-01
2.100000000000000000e+01,3.875905566573856764e-01
2.200000000000000000e+01,3.938780262777734631e-01
2.300000000000000000e+01,3.900800121197536829e-01
2.400000000000000000e+01,3.697343858336373246e-01
2.500000000000000000e+01,3.724533217316032818e-01
2.600000000000000000e+01,3.701221898776443364e-01
2.700000000000000000e+01,3.494576962795147290e-01
2.800000000000000000e+01,3.504417805926636209e-01
2.900000000000000000e+01,3.494481820825905971e-01
3.000000000000000000e+01,3.282898016006206010e-01
3.100000000000000000e+01,3.285077534434782676e-01
3.200000000000000000e+01,3.308011900023926088e-01
3.300000000000000000e+01,3.087797304586297753e-01
3.400000000000000000e+01,3.086925927787023127e-01
3.500000000000000000e+01,3.143478575844034784e-01
3.600000000000000000e+01,2.912346329335391282e-01
3.700000000000000000e+01,2.910599535317680564e-01
3.800000000000000000e+01,2.994022184781884310e-01
3.900000000000000000e+01,2.750831228670607143e-01
4.000000000000000000e+01,2.749096302706255934e-01
4.100000000000000000e+01,2.854424976463638131e-01
4.200000000000000000e+01,2.605725299753435253e-01
4.300000000000000000e+01,2.604212825657903907e-01
4.400000000000000000e+01,2.726719759294875534e-01
4.500000000000000000e+01,2.477676582144501816e-01
4.600000000000000000e+01,2.476430273134778426e-01
4.700000000000000000e+01,2.611918331849090169e-01
4.800000000000000000e+01,2.366338014732845552e-01
4.900000000000000000e+01,2.365461518347776182e-01
5.000000000000000000e+01,2.510250550338253284e-01
5.100000000000000000e+01,2.270764558310491010e-01
5.200000000000000000e+01,2.271232262426941817e-01
5.300000000000000000e+01,2.421406767150914574e-01
5.400000000000000000e+01,2.189688437954035172e-01
5.500000000000000000e+01,2.195745084133025604e-01
5.600000000000000000e+01,2.344909353990592416e-01
5.700000000000000000e+01,2.121697819970753685e-01
5.800000000000000000e+01,2.138353026704907234e-01
5.900000000000000000e+01,2.279779851868428964e-01
6.000000000000000000e+01,2.065339411952032411e-01
6.100000000000000000e+01,2.093585953429989988e-01
6.200000000000000000e+01,2.224626671088288932e-01
6.300000000000000000e+01,2.019174400589200669e-01
6.400000000000000000e+01,2.061621157652908376e-01
6.500000000000000000e+01,2.178397588449863531e-01
6.600000000000000000e+01,1.981805163275315029e-01
6.700000000000000000e+01,2.044754803971800539e-01
6.800000000000000000e+01,2.140071637635547752e-01
6.900000000000000000e+01,1.951873624358180515e-01
7.000000000000000000e+01,2.046349752756690399e-01
7.100000000000000000e+01,2.108584621000481052e-01
7.200000000000000000e+01,1.928068385341690227e-01
7.300000000000000000e+01,2.072638903723934278e-01
7.400000000000000000e+01,2.082882505215320479e-01
7.500000000000000000e+01,1.909115508787394278e-01
7.600000000000000000e+01,2.135841094750089986e-01
7.700000000000000000e+01,2.061913725167778821e-01
7.800000000000000000e+01,1.893776895746702715e-01
7.900000000000000000e+01,2.256796758338159015e-01
8.000000000000000000e+01,2.044676493864589772e-01
8.100000000000000000e+01,1.880833539339772931e-01
8.200000000000000000e+01,2.472443766420961142e-01
8.300000000000000000e+01,2.030231080932590748e-01
8.400000000000000000e+01,1.869152651810082333e-01
8.500000000000000000e+01,2.882726646126808068e-01
8.600000000000000000e+01,2.017737673871002058e-01
8.700000000000000000e+01,1.857679410934607311e-01
8.800000000000000000e+01,3.610375895823935699e-01
8.900000000000000000e+01,2.006509378789535225e-01
9.000000000000000000e+01,1.845476734867855517e-01
9.100000000000000000e+01,4.892092655701564818e-01
9.200000000000000000e+01,1.996086963758206823e-01
9.300000000000000000e+01,1.831769102893167633e-01
9.400000000000000000e+01,7.131073187142181746e-01
9.500000000000000000e+01,1.986338211495601302e-01
9.600000000000000000e+01,1.815981311659835840e-01
9.700000000000000000e+01,1.100804277836638478e+00
9.800000000000000000e+01,1.977591251532672123e-01


==> data/heat_sink/old/error_l2_out_heat_sink_relu.csv <==
epochs, error
0.000000000000000000e+00,1.734273927342248056e-01
1.000000000000000000e+00,2.791370694916538442e-01
2.000000000000000000e+00,3.950312005549411754e-01
3.000000000000000000e+00,5.120348430017882535e-01
4.000000000000000000e+00,5.940787080167795331e-01
5.000000000000000000e+00,6.551796942250236455e-01
6.000000000000000000e+00,6.678790620274114298e-01
7.000000000000000000e+00,6.616141280588437867e-01
8.000000000000000000e+00,6.807889610076174325e-01
9.000000000000000000e+00,6.674875998149604195e-01
1.000000000000000000e+01,6.604288730112694017e-01
1.100000000000000000e+01,6.554018754538212255e-01
1.200000000000000000e+01,6.548294157518759206e-01
1.300000000000000000e+01,6.506253443509837364e-01
1.400000000000000000e+01,6.378031203588596654e-01
1.500000000000000000e+01,6.406731298721890511e-01
1.600000000000000000e+01,6.361639245423524880e-01
1.700000000000000000e+01,6.206909542960392656e-01
1.800000000000000000e+01,6.224524042293506643e-01
1.900000000000000000e+01,6.178404757314728268e-01
2.000000000000000000e+01,6.034350079912191855e-01
2.100000000000000000e+01,6.018310726411949529e-01
2.200000000000000000e+01,5.973112542462782892e-01
2.300000000000000000e+01,5.841897424292166185e-01
2.400000000000000000e+01,5.803911961182812718e-01
2.500000000000000000e+01,5.765534600596295967e-01
2.600000000000000000e+01,5.644447992881919118e-01
2.700000000000000000e+01,5.595715790754474117e-01
2.800000000000000000e+01,5.566892163728179854e-01
2.900000000000000000e+01,5.453698408736743497e-01
3.000000000000000000e+01,5.401958519593249575e-01
3.100000000000000000e+01,5.383696827217753222e-01
3.200000000000000000e+01,5.277832517104867893e-01
3.300000000000000000e+01,5.225879632102541361e-01
3.400000000000000000e+01,5.216955620176618735e-01
3.500000000000000000e+01,5.119121961260227893e-01
3.600000000000000000e+01,5.067869760106590293e-01
3.700000000000000000e+01,5.066205757299935275e-01
3.800000000000000000e+01,4.977235884225278406e-01
3.900000000000000000e+01,4.930237930973351834e-01
4.000000000000000000e+01,4.932066521444736784e-01
4.100000000000000000e+01,4.851992674790704396e-01
4.200000000000000000e+01,4.811794323733539214e-01
4.300000000000000000e+01,4.814865057975994400e-01
4.400000000000000000e+01,4.742921489903643706e-01
4.500000000000000000e+01,4.705943769455144254e-01
4.600000000000000000e+01,4.708553910236360496e-01
4.700000000000000000e+01,4.644765601784617282e-01
4.800000000000000000e+01,4.611569372851805904e-01
4.900000000000000000e+01,4.611964707738560598e-01
5.000000000000000000e+01,4.556213038723848641e-01
5.100000000000000000e+01,4.526929666724839874e-01
5.200000000000000000e+01,4.524085582990874932e-01
5.300000000000000000e+01,4.475898303804681788e-01
5.400000000000000000e+01,4.450346897776471522e-01
5.500000000000000000e+01,4.444233306443002851e-01
5.600000000000000000e+01,4.402945769841704049e-01
5.700000000000000000e+01,4.380891981048098405e-01
5.800000000000000000e+01,4.372053458675774218e-01
5.900000000000000000e+01,4.336607788746107417e-01
6.000000000000000000e+01,4.317588788829017088e-01
6.100000000000000000e+01,4.306148675578974627e-01
6.200000000000000000e+01,4.275881181939209519e-01
6.300000000000000000e+01,4.259700543241555781e-01
6.400000000000000000e+01,4.245811961904591425e-01
6.500000000000000000e+01,4.220151176557583872e-01
6.600000000000000000e+01,4.206644005911973627e-01
6.700000000000000000e+01,4.190488465319862077e-01
6.800000000000000000e+01,4.168955495715671034e-01
6.900000000000000000e+01,4.157920452251900878e-01
7.000000000000000000e+01,4.139456938576144274e-01
7.100000000000000000e+01,4.121870355628575733e-01
7.200000000000000000e+01,4.113110266842233687e-01
7.300000000000000000e+01,4.092433324759006119e-01
7.400000000000000000e+01,4.078376345391193647e-01
7.500000000000000000e+01,4.071865463870243396e-01
7.600000000000000000e+01,4.049165659132411554e-01
7.700000000000000000e+01,4.038192124174718733e-01
7.800000000000000000e+01,4.030361301779413763e-01
7.900000000000000000e+01,4.009253479148814359e-01
8.000000000000000000e+01,4.000299981377878900e-01
8.100000000000000000e+01,3.988776244435714435e-01
8.200000000000000000e+01,3.971367830536881027e-01
8.300000000000000000e+01,3.963817828081884764e-01
8.400000000000000000e+01,3.950474461485977695e-01
8.500000000000000000e+01,3.935217348388588277e-01
8.600000000000000000e+01,3.929339446963936999e-01
8.700000000000000000e+01,3.915162697103149458e-01
8.800000000000000000e+01,3.901818694495328699e-01
8.900000000000000000e+01,3.897623486673211235e-01
9.000000000000000000e+01,3.882590654345509096e-01
9.100000000000000000e+01,3.870993597078665749e-01
9.200000000000000000e+01,3.868270829163218960e-01
9.300000000000000000e+01,3.852533136565249317e-01
9.400000000000000000e+01,3.842507065713648418e-01
9.500000000000000000e+01,3.841069604017658401e-01
9.600000000000000000e+01,3.824773317142516893e-01
9.700000000000000000e+01,3.816174056672083648e-01
9.800000000000000000e+01,3.815861094412775767e-01


==> data/heat_sink/old/error_l2_ref_heat_sink_relu.csv <==
epochs, error
0.000000000000000000e+00,1.764476834204424249e-01
1.000000000000000000e+00,2.780215414080040026e-01
2.000000000000000000e+00,3.974608286516776445e-01
3.000000000000000000e+00,5.127566325904124866e-01
4.000000000000000000e+00,5.930953247336731016e-01
5.000000000000000000e+00,6.463621218097186372e-01
6.000000000000000000e+00,6.715300855056113294e-01
7.000000000000000000e+00,6.772159615624397944e-01
8.000000000000000000e+00,6.726614943380239131e-01
9.000000000000000000e+00,6.638304493123958760e-01
1.000000000000000000e+01,6.521858409191809702e-01
1.100000000000000000e+01,6.439170664646852726e-01
1.200000000000000000e+01,6.414318306064417108e-01
1.300000000000000000e+01,6.411117232289045287e-01
1.400000000000000000e+01,6.400420325266797938e-01
1.500000000000000000e+01,6.381610095870758892e-01
1.600000000000000000e+01,6.355067910935543463e-01
1.700000000000000000e+01,6.322301996282124747e-01
1.800000000000000000e+01,6.282705394582553948e-01
1.900000000000000000e+01,6.236407729619348750e-01
2.000000000000000000e+01,6.184486001497886409e-01
2.100000000000000000e+01,6.127440144944642508e-01
2.200000000000000000e+01,6.066065289798778792e-01
2.300000000000000000e+01,6.001289450642103285e-01
2.400000000000000000e+01,5.934289912180088500e-01
2.500000000000000000e+01,5.865900328482912540e-01
2.600000000000000000e+01,5.796867811334470710e-01
2.700000000000000000e+01,5.727603009298001258e-01
2.800000000000000000e+01,5.658467207403494736e-01
2.900000000000000000e+01,5.590148989106225041e-01
3.000000000000000000e+01,5.522745774170002564e-01
3.100000000000000000e+01,5.456580669217917512e-01
3.200000000000000000e+01,5.391866984179634059e-01
3.300000000000000000e+01,5.328876338857945205e-01
3.400000000000000000e+01,5.267940685564928005e-01
3.500000000000000000e+01,5.209168752823408743e-01
3.600000000000000000e+01,5.152452142129422263e-01
3.700000000000000000e+01,5.097824689667839193e-01
3.800000000000000000e+01,5.045295258772435343e-01
3.900000000000000000e+01,4.994851994585359223e-01
4.000000000000000000e+01,4.946466084347512226e-01
4.100000000000000000e+01,4.900095052257099626e-01
4.200000000000000000e+01,4.855685623854054112e-01
4.300000000000000000e+01,4.813176197716597104e-01
4.400000000000000000e+01,4.772498962886118079e-01
4.500000000000000000e+01,4.733581699596683956e-01
4.600000000000000000e+01,4.696349299108009689e-01
4.700000000000000000e+01,4.660725036095219043e-01
4.800000000000000000e+01,4.626631624402443022e-01
4.900000000000000000e+01,4.593992084207063620e-01
5.000000000000000000e+01,4.562730445890050834e-01
5.100000000000000000e+01,4.532772313250024165e-01
5.200000000000000000e+01,4.504045306186343356e-01
5.300000000000000000e+01,4.476479400640173134e-01
5.400000000000000000e+01,4.450007181435490788e-01
5.500000000000000000e+01,4.424564021712377171e-01
5.600000000000000000e+01,4.400088200883034428e-01
5.700000000000000000e+01,4.376520971466388299e-01
5.800000000000000000e+01,4.353806583752994341e-01
5.900000000000000000e+01,4.331892276007912046e-01
6.000000000000000000e+01,4.310728236823289095e-01
6.100000000000000000e+01,4.290267545269201843e-01
6.200000000000000000e+01,4.270466093646551053e-01
6.300000000000000000e+01,4.251282496913489917e-01
6.400000000000000000e+01,4.232677992214767815e-01
6.500000000000000000e+01,4.214616331391863313e-01
6.600000000000000000e+01,4.197063668872081932e-01
6.700000000000000000e+01,4.179988446923563195e-01
6.800000000000000000e+01,4.163361279909127965e-01
6.900000000000000000e+01,4.147154838869082649e-01
7.000000000000000000e+01,4.131343737505401847e-01
7.100000000000000000e+01,4.115904420419849719e-01
7.200000000000000000e+01,4.100815054272282101e-01
7.300000000000000000e+01,4.086055422369678225e-01
7.400000000000000000e+01,4.071606823063528280e-01
7.500000000000000000e+01,4.057451972224483949e-01
7.600000000000000000e+01,4.043574909969244180e-01
7.700000000000000000e+01,4.029960911743232788e-01
7.800000000000000000e+01,4.016596403795836823e-01
7.900000000000000000e+01,4.003468883038232562e-01
8.000000000000000000e+01,3.990566841231922290e-01
8.100000000000000000e+01,3.977879693424021257e-01
8.200000000000000000e+01,3.965397710520624508e-01
8.300000000000000000e+01,3.953111955869653138e-01
8.400000000000000000e+01,3.941014225711711449e-01
8.500000000000000000e+01,3.929096993346244404e-01
8.600000000000000000e+01,3.917353356854050839e-01
8.700000000000000000e+01,3.905776990213893352e-01
8.800000000000000000e+01,3.894362097648567111e-01
8.900000000000000000e+01,3.883103371037200935e-01
9.000000000000000000e+01,3.871995950231797989e-01
9.100000000000000000e+01,3.861035386118744084e-01
9.200000000000000000e+01,3.850217606271905124e-01
9.300000000000000000e+01,3.839538883045808260e-01
9.400000000000000000e+01,3.828995803965392075e-01
9.500000000000000000e+01,3.818585244272879042e-01
9.600000000000000000e+01,3.808304341497906753e-01
9.700000000000000000e+01,3.798150471925199612e-01
9.800000000000000000e+01,3.788121228837122989e-01


==> data/heat_sink/old/training_data.csv <==
epochs, error
0.000000000000000000e+00,1.259182793100728781e-01
2.000000000000000000e+00,3.222198815472008260e-01
3.000000000000000000e+00,4.155472686860716136e-01
4.000000000000000000e+00,4.798359477534969719e-01
5.000000000000000000e+00,5.078716194862809008e-01
6.000000000000000000e+00,5.130084452027826591e-01
7.000000000000000000e+00,5.037691847445880944e-01
8.000000000000000000e+00,4.838204005147081488e-01
9.000000000000000000e+00,4.631828021818567009e-01
1.000000000000000000e+01,4.448428430493522323e-01
1.100000000000000000e+01,4.450932039170048538e-01
1.200000000000000000e+01,4.450293823748049382e-01
1.300000000000000000e+01,4.322271820423938538e-01
1.500000000000000000e+01,4.240156793030578353e-01
1.600000000000000000e+01,4.223956818737438224e-01
1.700000000000000000e+01,4.240982093906282557e-01
1.800000000000000000e+01,4.071113748451004044e-01
1.900000000000000000e+01,4.083850406760630158e-01
2.200000000000000000e+01,3.930207385693506028e-01
2.500000000000000000e+01,3.765603555299956717e-01
2.800000000000000000e+01,3.601464544464125783e-01
3.500000000000000000e+01,3.249302854765552251e-01
4.000000000000000000e+01,2.988699997364080985e-01
4.500000000000000000e+01,2.758165997261257107e-01
5.000000000000000000e+01,2.617244071129454230e-01
7.000000000000000000e+01,2.247167638353458063e-01
9.000000000000000000e+01,2.065999686978323424e-01


==> data/quadrupole/current_hf.csv <==
epochs, current
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,2.000000000000000000e+01
2.000000000000000042e-03,4.000000000000000000e+01
3.000000000000000062e-03,6.000000000000000000e+01
4.000000000000000083e-03,8.000000000000000000e+01
5.000000000000000104e-03,1.000000000000000000e+02
6.000000000000000125e-03,1.200000000000000000e+02
7.000000000000000146e-03,1.400000000000000000e+02
8.000000000000000167e-03,1.600000000000000000e+02
9.000000000000001055e-03,1.800000000000000284e+02
1.000000000000000021e-02,2.000000000000000000e+02
1.099999999999999936e-02,2.199999999999999716e+02
1.200000000000000025e-02,2.400000000000000000e+02
1.300000000000000114e-02,2.600000000000000000e+02
1.400000000000000029e-02,2.800000000000000000e+02
1.499999999999999944e-02,3.000000000000000000e+02
1.600000000000000033e-02,3.200000000000000000e+02
1.700000000000000122e-02,3.400000000000000000e+02
1.800000000000000211e-02,3.600000000000000568e+02
1.899999999999999953e-02,3.800000000000000000e+02
2.000000000000000042e-02,4.000000000000000000e+02
2.100000000000000130e-02,4.200000000000000568e+02
2.199999999999999872e-02,4.399999999999999432e+02
2.299999999999999961e-02,4.599999999999999432e+02
2.400000000000000050e-02,4.800000000000000000e+02
2.500000000000000139e-02,5.000000000000000000e+02
2.600000000000000228e-02,5.024999999999999432e+02
2.700000000000000316e-02,5.050000000000000000e+02
2.800000000000000405e-02,5.074999999999999432e+02
2.900000000000000494e-02,5.100000000000000000e+02
2.999999999999999889e-02,5.125000000000000000e+02
3.099999999999999978e-02,5.320000000000000000e+02
3.200000000000000067e-02,5.515000000000000000e+02
3.300000000000000155e-02,5.710000000000001137e+02
3.400000000000000244e-02,5.905000000000000000e+02
3.500000000000000333e-02,6.100000000000001137e+02
3.600000000000000422e-02,6.295000000000001137e+02
3.700000000000000511e-02,6.490000000000001137e+02
3.800000000000000600e-02,6.685000000000001137e+02
3.900000000000000688e-02,6.880000000000001137e+02
4.000000000000000777e-02,7.075000000000001137e+02
4.100000000000000866e-02,7.270000000000002274e+02
4.200000000000000955e-02,7.465000000000001137e+02
4.300000000000001044e-02,7.660000000000002274e+02
4.400000000000001132e-02,7.855000000000002274e+02
4.500000000000001221e-02,8.050000000000002274e+02
4.600000000000001310e-02,8.245000000000002274e+02
4.700000000000001399e-02,8.440000000000003411e+02
4.800000000000001488e-02,8.635000000000002274e+02
4.900000000000001577e-02,8.830000000000003411e+02
5.000000000000001665e-02,9.025000000000003411e+02
5.100000000000001754e-02,9.220000000000003411e+02
5.200000000000001843e-02,9.415000000000004547e+02
5.300000000000001932e-02,9.610000000000003411e+02
5.400000000000002021e-02,9.805000000000003411e+02
5.500000000000000028e-02,1.000000000000000000e+03
5.600000000000000117e-02,1.002500000000000000e+03
5.700000000000000205e-02,1.004999999999999886e+03
5.800000000000000294e-02,1.007499999999999886e+03
5.900000000000000383e-02,1.010000000000000000e+03
5.999999999999999778e-02,1.012500000000000000e+03
6.099999999999999867e-02,9.161478857614089293e+02
6.199999999999999956e-02,8.289648874914564658e+02
6.300000000000000044e-02,7.500784484402390717e+02
6.400000000000000133e-02,6.786990466110845546e+02
6.500000000000000222e-02,6.141122929590411559e+02
6.600000000000000311e-02,5.556717815452014975e+02
6.700000000000000400e-02,5.027926200888017547e+02
6.800000000000000488e-02,4.549455761686865003e+02
6.900000000000000577e-02,4.116517804873562341e+02
7.000000000000000666e-02,3.724779341860850082e+02
7.100000000000000755e-02,3.370319722443052228e+02
7.200000000000000844e-02,3.049591395611042799e+02
7.300000000000000933e-02,2.759384404469374203e+02
7.400000000000001021e-02,2.496794259908762115e+02
7.500000000000001110e-02,2.259192871502849016e+02
7.600000000000001199e-02,2.044202244695883337e+02
7.700000000000001288e-02,1.849670681033935580e+02
7.800000000000001377e-02,1.673651243243560884e+02
7.900000000000001465e-02,1.514382269629177529e+02
8.000000000000001554e-02,1.370269742770701100e+02
8.100000000000001643e-02,1.239871336061439564e+02
8.200000000000001732e-02,1.121881978418628307e+02
8.300000000000001821e-02,1.015120792693385710e+02
8.400000000000001910e-02,9.185192770552995967e+01
8.500000000000001998e-02,8.311106110669734903e+01
8.600000000000002087e-02,7.520199794201288057e+01
8.700000000000002176e-02,6.804558164899647466e+01
8.800000000000002265e-02,6.157018840803303306e+01
8.900000000000002354e-02,5.571101030711217561e+01
9.000000000000002442e-02,5.040940672246210852e+01
9.100000000000002531e-02,4.561231742347715112e+01
9.200000000000002620e-02,4.127173152809567824e+01
9.300000000000002709e-02,3.734420699375539243e+01
9.400000000000002798e-02,3.379043583483004909e+01
9.500000000000002887e-02,3.057485071509738361e+01
9.600000000000002975e-02,2.766526897788362760e+01
9.700000000000003064e-02,2.503257055121854791e+01
9.800000000000003153e-02,2.265040650436759151e+01
9.900000000000003242e-02,2.049493533887687136e+01
1.000000000000000333e-01,1.854458437484329281e+01
1.010000000000000342e-01,1.677983384428321045e+01
1.020000000000000351e-01,1.518302153073362071e+01
1.030000000000000360e-01,1.373816599985338449e+01
1.040000000000000369e-01,1.243080665185674683e+01
1.050000000000000377e-01,1.124785899497029540e+01
1.060000000000000386e-01,1.017748369144145926e+01
1.070000000000000395e-01,9.208968065466970998e+00
1.080000000000000404e-01,8.332618887132744234e+00
1.090000000000000413e-01,7.539665359310864901e+00
1.100000000000000422e-01,2.000000000000000000e+01
1.110000000000000431e-01,4.000000000000000000e+01
1.120000000000000440e-01,6.000000000000000000e+01
1.130000000000000449e-01,8.000000000000000000e+01
1.140000000000000457e-01,1.000000000000000000e+02
1.150000000000000466e-01,1.200000000000000000e+02
1.160000000000000475e-01,1.400000000000000000e+02
1.170000000000000484e-01,1.600000000000000000e+02
1.180000000000000493e-01,1.800000000000000284e+02
1.190000000000000363e-01,2.000000000000000000e+02
1.200000000000000372e-01,2.199999999999999716e+02
1.210000000000000381e-01,2.400000000000000000e+02
1.220000000000000390e-01,2.600000000000000000e+02
1.230000000000000399e-01,2.800000000000000000e+02
1.240000000000000407e-01,3.000000000000000000e+02
1.250000000000000555e-01,3.200000000000000000e+02
1.260000000000000564e-01,3.400000000000000000e+02
1.270000000000000573e-01,3.600000000000000568e+02
1.280000000000000304e-01,3.800000000000000000e+02
1.290000000000000313e-01,4.000000000000000000e+02
1.300000000000000322e-01,4.200000000000000568e+02
1.310000000000000331e-01,4.399999999999999432e+02
1.320000000000000340e-01,4.599999999999999432e+02
1.330000000000000349e-01,4.800000000000000000e+02
1.340000000000000357e-01,5.000000000000000000e+02
1.350000000000000366e-01,5.024999999999999432e+02
1.360000000000000375e-01,5.050000000000000000e+02
1.370000000000000384e-01,5.074999999999999432e+02
1.380000000000000393e-01,5.100000000000000000e+02
1.390000000000000402e-01,5.125000000000000000e+02
1.400000000000000411e-01,5.320000000000000000e+02
1.410000000000000420e-01,5.515000000000000000e+02
1.420000000000000429e-01,5.710000000000001137e+02
1.430000000000000437e-01,5.905000000000000000e+02
1.440000000000000446e-01,6.100000000000001137e+02
1.450000000000000455e-01,6.295000000000001137e+02
1.460000000000000464e-01,6.490000000000001137e+02
1.470000000000000473e-01,6.685000000000001137e+02
1.480000000000000482e-01,6.880000000000001137e+02
1.490000000000000491e-01,7.075000000000001137e+02
1.500000000000000500e-01,7.270000000000002274e+02
1.510000000000000508e-01,7.465000000000001137e+02
1.520000000000000517e-01,7.660000000000002274e+02
1.530000000000000526e-01,7.855000000000002274e+02
1.540000000000000535e-01,8.050000000000002274e+02
1.550000000000000544e-01,8.245000000000002274e+02
1.560000000000000553e-01,8.440000000000003411e+02
1.570000000000000562e-01,8.635000000000002274e+02
1.580000000000000571e-01,8.830000000000003411e+02
1.590000000000000580e-01,9.025000000000003411e+02
1.600000000000000588e-01,9.220000000000003411e+02
1.610000000000000597e-01,9.415000000000004547e+02
1.620000000000000606e-01,9.610000000000003411e+02
1.630000000000000615e-01,9.805000000000003411e+02
1.640000000000000346e-01,1.000000000000000000e+03
1.650000000000000355e-01,1.002500000000000000e+03
1.660000000000000364e-01,1.004999999999999886e+03
1.670000000000000373e-01,1.007499999999999886e+03
1.680000000000000382e-01,1.010000000000000000e+03
1.690000000000000391e-01,1.012500000000000000e+03
1.700000000000000400e-01,9.161478857614089293e+02
1.710000000000000409e-01,8.289648874914564658e+02
1.720000000000000417e-01,7.500784484402390717e+02
1.730000000000000426e-01,6.786990466110845546e+02
1.740000000000000435e-01,6.141122929590411559e+02
1.750000000000000444e-01,5.556717815452014975e+02
1.760000000000000453e-01,5.027926200888017547e+02
1.770000000000000462e-01,4.549455761686865003e+02
1.780000000000000471e-01,4.116517804873562341e+02
1.790000000000000480e-01,3.724779341860850082e+02
1.800000000000000488e-01,3.370319722443052228e+02
1.810000000000000497e-01,3.049591395611042799e+02
1.820000000000000506e-01,2.759384404469374203e+02
1.830000000000000515e-01,2.496794259908762115e+02
1.840000000000000524e-01,2.259192871502849016e+02
1.850000000000000533e-01,2.044202244695883337e+02
1.860000000000000542e-01,1.849670681033935580e+02
1.870000000000000551e-01,1.673651243243560884e+02
1.880000000000000560e-01,1.514382269629177529e+02
1.890000000000000568e-01,1.370269742770701100e+02
1.900000000000000577e-01,1.239871336061439564e+02
1.910000000000000586e-01,1.121881978418628307e+02
1.920000000000000595e-01,1.015120792693385710e+02
1.930000000000000604e-01,9.185192770552995967e+01
1.940000000000000613e-01,8.311106110669734903e+01
1.950000000000000622e-01,7.520199794201288057e+01
1.960000000000000631e-01,6.804558164899647466e+01
1.970000000000000639e-01,6.157018840803303306e+01
1.980000000000000648e-01,5.571101030711217561e+01
1.990000000000000657e-01,5.040940672246210852e+01
2.000000000000000666e-01,4.561231742347715112e+01
2.010000000000000675e-01,4.127173152809567824e+01
2.020000000000000684e-01,3.734420699375539243e+01
2.030000000000000693e-01,3.379043583483004909e+01
2.040000000000000702e-01,3.057485071509738361e+01
2.050000000000000711e-01,2.766526897788362760e+01
2.060000000000000719e-01,2.503257055121854791e+01
2.070000000000000728e-01,2.265040650436759151e+01
2.080000000000000737e-01,2.049493533887687136e+01
2.090000000000000746e-01,1.854458437484329281e+01
2.100000000000000755e-01,1.677983384428321045e+01
2.110000000000000764e-01,1.518302153073362071e+01
2.120000000000000773e-01,1.373816599985338449e+01
2.130000000000000782e-01,1.243080665185674683e+01
2.140000000000000790e-01,1.124785899497029540e+01
2.150000000000000799e-01,1.017748369144145926e+01
2.160000000000000808e-01,9.208968065466970998e+00
2.170000000000000817e-01,8.332618887132744234e+00
2.180000000000000826e-01,7.539665359310864901e+00
2.190000000000000835e-01,2.000000000000000000e+01
2.200000000000000844e-01,4.000000000000000000e+01
2.210000000000000853e-01,6.000000000000000000e+01
2.220000000000000862e-01,8.000000000000000000e+01
2.230000000000000870e-01,1.000000000000000000e+02
2.240000000000000879e-01,1.200000000000000000e+02
2.250000000000000888e-01,1.400000000000000000e+02
2.260000000000000897e-01,1.600000000000000000e+02
2.270000000000000906e-01,1.800000000000000284e+02
2.280000000000000915e-01,2.000000000000000000e+02
2.290000000000000924e-01,2.199999999999999716e+02
2.300000000000000933e-01,2.400000000000000000e+02
2.310000000000000941e-01,2.600000000000000000e+02
2.320000000000000950e-01,2.800000000000000000e+02
2.330000000000000959e-01,3.000000000000000000e+02
2.340000000000000968e-01,3.200000000000000000e+02
2.350000000000000977e-01,3.400000000000000000e+02
2.360000000000000986e-01,3.600000000000000568e+02
2.370000000000000717e-01,3.800000000000000000e+02
2.380000000000000726e-01,4.000000000000000000e+02
2.390000000000000735e-01,4.200000000000000568e+02
2.400000000000000744e-01,4.399999999999999432e+02
2.410000000000000753e-01,4.599999999999999432e+02
2.420000000000000762e-01,4.800000000000000000e+02
2.430000000000000770e-01,5.000000000000000000e+02
2.440000000000000779e-01,5.024999999999999432e+02
2.450000000000000788e-01,5.050000000000000000e+02
2.460000000000000797e-01,5.074999999999999432e+02
2.470000000000000806e-01,5.100000000000000000e+02
2.480000000000000815e-01,5.125000000000000000e+02
2.490000000000000824e-01,5.320000000000000000e+02
2.500000000000001110e-01,5.515000000000000000e+02
2.510000000000001119e-01,5.710000000000001137e+02
2.520000000000001128e-01,5.905000000000000000e+02
2.530000000000001137e-01,6.100000000000001137e+02
2.540000000000001146e-01,6.295000000000001137e+02
2.550000000000001155e-01,6.490000000000001137e+02
2.560000000000001164e-01,6.685000000000001137e+02
2.570000000000001172e-01,6.880000000000001137e+02
2.580000000000001181e-01,7.075000000000001137e+02
2.590000000000001190e-01,7.270000000000002274e+02
2.600000000000001199e-01,7.465000000000001137e+02
2.610000000000001208e-01,7.660000000000002274e+02
2.620000000000001217e-01,7.855000000000002274e+02
2.630000000000001226e-01,8.050000000000002274e+02
2.640000000000001235e-01,8.245000000000002274e+02
2.650000000000001243e-01,8.440000000000003411e+02
2.660000000000001252e-01,8.635000000000002274e+02
2.670000000000001261e-01,8.830000000000003411e+02
2.680000000000001270e-01,9.025000000000003411e+02
2.690000000000001279e-01,9.220000000000003411e+02
2.700000000000001288e-01,9.415000000000004547e+02
2.710000000000001297e-01,9.610000000000003411e+02
2.720000000000001306e-01,9.805000000000003411e+02
2.730000000000000759e-01,1.000000000000000000e+03
2.740000000000000768e-01,1.002500000000000000e+03
2.750000000000000777e-01,1.004999999999999886e+03
2.760000000000000786e-01,1.007499999999999886e+03
2.770000000000000795e-01,1.010000000000000000e+03
2.780000000000000804e-01,1.012500000000000000e+03
2.790000000000000813e-01,9.161478857614089293e+02
2.800000000000000822e-01,8.289648874914564658e+02
2.810000000000000830e-01,7.500784484402390717e+02
2.820000000000000839e-01,6.786990466110845546e+02
2.830000000000000848e-01,6.141122929590411559e+02
2.840000000000000857e-01,5.556717815452014975e+02
2.850000000000000866e-01,5.027926200888017547e+02
2.860000000000000875e-01,4.549455761686865003e+02
2.870000000000000884e-01,4.116517804873562341e+02
2.880000000000000893e-01,3.724779341860850082e+02
2.890000000000000902e-01,3.370319722443052228e+02
2.900000000000000910e-01,3.049591395611042799e+02
2.910000000000000919e-01,2.759384404469374203e+02
2.920000000000000928e-01,2.496794259908762115e+02
2.930000000000000937e-01,2.259192871502849016e+02
2.940000000000000946e-01,2.044202244695883337e+02
2.950000000000000955e-01,1.849670681033935580e+02
2.960000000000000964e-01,1.673651243243560884e+02
2.970000000000000973e-01,1.514382269629177529e+02
2.980000000000000981e-01,1.370269742770701100e+02
2.990000000000000990e-01,1.239871336061439564e+02
3.000000000000000999e-01,1.121881978418628307e+02
3.010000000000001008e-01,1.015120792693385710e+02
3.020000000000001017e-01,9.185192770552995967e+01
3.030000000000001026e-01,8.311106110669734903e+01
3.040000000000001035e-01,7.520199794201288057e+01
3.050000000000001044e-01,6.804558164899647466e+01
3.060000000000001052e-01,6.157018840803303306e+01
3.070000000000001061e-01,5.571101030711217561e+01
3.080000000000001070e-01,5.040940672246210852e+01
3.090000000000001079e-01,4.561231742347715112e+01
3.100000000000001088e-01,4.127173152809567824e+01
3.110000000000001097e-01,3.734420699375539243e+01
3.120000000000001106e-01,3.379043583483004909e+01
3.130000000000001115e-01,3.057485071509738361e+01
3.140000000000001124e-01,2.766526897788362760e+01
3.150000000000001132e-01,2.503257055121854791e+01
3.160000000000001141e-01,2.265040650436759151e+01
3.170000000000001150e-01,2.049493533887687136e+01
3.180000000000001159e-01,1.854458437484329281e+01
3.190000000000001168e-01,1.677983384428321045e+01
3.200000000000001177e-01,1.518302153073362071e+01
3.210000000000001186e-01,1.373816599985338449e+01
3.220000000000001195e-01,1.243080665185674683e+01
3.230000000000001203e-01,1.124785899497029540e+01
3.240000000000001212e-01,1.017748369144145926e+01
3.250000000000001221e-01,9.208968065466970998e+00
3.260000000000001230e-01,8.332618887132744234e+00
3.270000000000001239e-01,7.539665359310864901e+00


==> data/quadrupole/current_lf.csv <==
epochs,current
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,1.800000000000000000e+01
2.000000000000000042e-03,3.600000000000000000e+01
3.000000000000000062e-03,5.400000000000000000e+01
4.000000000000000083e-03,7.200000000000000000e+01
5.000000000000000104e-03,8.999999999999994316e+01
6.000000000000000125e-03,1.080000000000000000e+02
7.000000000000000146e-03,1.260000000000000000e+02
8.000000000000000167e-03,1.440000000000000000e+02
9.000000000000001055e-03,1.620000000000000568e+02
1.000000000000000021e-02,1.800000000000000000e+02
1.099999999999999936e-02,1.980000000000000000e+02
1.200000000000000025e-02,2.160000000000000000e+02
1.300000000000000114e-02,2.340000000000000568e+02
1.400000000000000029e-02,2.520000000000000000e+02
1.499999999999999944e-02,2.700000000000000000e+02
1.600000000000000033e-02,2.880000000000000000e+02
1.700000000000000122e-02,3.060000000000000000e+02
1.800000000000000211e-02,3.240000000000000568e+02
1.899999999999999953e-02,3.420000000000000000e+02
2.000000000000000042e-02,3.600000000000000000e+02
2.100000000000000130e-02,3.780000000000000000e+02
2.199999999999999872e-02,3.960000000000000000e+02
2.299999999999999961e-02,4.140000000000000000e+02
2.400000000000000050e-02,4.320000000000000568e+02
2.500000000000000139e-02,4.500000000000000568e+02
2.600000000000000228e-02,4.680000000000000568e+02
2.700000000000000316e-02,4.860000000000001137e+02
2.800000000000000405e-02,5.040000000000001137e+02
2.900000000000000494e-02,5.220000000000001137e+02
2.999999999999999889e-02,5.400000000000000000e+02
3.099999999999999978e-02,5.580000000000000000e+02
3.200000000000000067e-02,5.760000000000000000e+02
3.300000000000000155e-02,5.940000000000000000e+02
3.400000000000000244e-02,6.120000000000000000e+02
3.500000000000000333e-02,6.300000000000000000e+02
3.600000000000000422e-02,6.480000000000001137e+02
3.700000000000000511e-02,6.660000000000001137e+02
3.800000000000000600e-02,6.840000000000002274e+02
3.900000000000000688e-02,7.020000000000002274e+02
4.000000000000000777e-02,7.200000000000002274e+02
4.100000000000000866e-02,7.380000000000002274e+02
4.200000000000000955e-02,7.560000000000002274e+02
4.300000000000001044e-02,7.740000000000002274e+02
4.400000000000001132e-02,7.920000000000002274e+02
4.500000000000001221e-02,8.100000000000002274e+02
4.600000000000001310e-02,8.280000000000002274e+02
4.700000000000001399e-02,8.460000000000002274e+02
4.800000000000001488e-02,8.640000000000002274e+02
4.900000000000001577e-02,8.820000000000002274e+02
5.000000000000001665e-02,9.000000000000002274e+02
5.100000000000001754e-02,9.180000000000002274e+02
5.200000000000001843e-02,9.360000000000002274e+02
5.300000000000001932e-02,9.540000000000002274e+02
5.400000000000002021e-02,9.720000000000002274e+02
5.500000000000000028e-02,9.900000000000001137e+02
5.600000000000000117e-02,9.920000000000000000e+02
5.700000000000000205e-02,9.740000000000000000e+02
5.800000000000000294e-02,9.559999999999998863e+02
5.900000000000000383e-02,9.379999999999998863e+02
5.999999999999999778e-02,9.200000000000000000e+02
6.099999999999999867e-02,9.020000000000000000e+02
6.199999999999999956e-02,8.840000000000000000e+02
6.300000000000000044e-02,8.660000000000000000e+02
6.400000000000000133e-02,8.480000000000000000e+02
6.500000000000000222e-02,8.300000000000000000e+02
6.600000000000000311e-02,8.120000000000000000e+02
6.700000000000000400e-02,7.940000000000000000e+02
6.800000000000000488e-02,7.759999999999998863e+02
6.900000000000000577e-02,7.580000000000000000e+02
7.000000000000000666e-02,7.399999999999998863e+02
7.100000000000000755e-02,7.219999999999997726e+02
7.200000000000000844e-02,7.039999999999997726e+02
7.300000000000000933e-02,6.859999999999997726e+02
7.400000000000001021e-02,6.679999999999997726e+02
7.500000000000001110e-02,6.499999999999997726e+02
7.600000000000001199e-02,6.319999999999996589e+02
7.700000000000001288e-02,6.139999999999996589e+02
7.800000000000001377e-02,5.959999999999996589e+02
7.900000000000001465e-02,5.779999999999996589e+02
8.000000000000001554e-02,5.599999999999996589e+02
8.100000000000001643e-02,5.419999999999996589e+02
8.200000000000001732e-02,5.239999999999996589e+02
8.300000000000001821e-02,5.059999999999996021e+02
8.400000000000001910e-02,4.879999999999996021e+02
8.500000000000001998e-02,4.699999999999996021e+02
8.600000000000002087e-02,4.519999999999996021e+02
8.700000000000002176e-02,4.339999999999995453e+02
8.800000000000002265e-02,4.159999999999995453e+02
8.900000000000002354e-02,3.979999999999995453e+02
9.000000000000002442e-02,3.799999999999995453e+02
9.100000000000002531e-02,3.619999999999995453e+02
9.200000000000002620e-02,3.439999999999995453e+02
9.300000000000002709e-02,3.259999999999995453e+02
9.400000000000002798e-02,3.079999999999994884e+02
9.500000000000002887e-02,2.899999999999994884e+02
9.600000000000002975e-02,2.719999999999994884e+02
9.700000000000003064e-02,2.539999999999994884e+02
9.800000000000003153e-02,2.359999999999994316e+02
9.900000000000003242e-02,2.179999999999994884e+02
1.000000000000000333e-01,1.999999999999994316e+02
1.010000000000000342e-01,1.819999999999994316e+02
1.020000000000000351e-01,1.639999999999994316e+02
1.030000000000000360e-01,1.459999999999994316e+02
1.040000000000000369e-01,1.279999999999993747e+02
1.050000000000000377e-01,1.099999999999993747e+02
1.060000000000000386e-01,9.199999999999937472e+01
1.070000000000000395e-01,7.399999999999931788e+01
1.080000000000000404e-01,5.599999999999931788e+01
1.090000000000000413e-01,3.799999999999931788e+01
1.100000000000000422e-01,1.999999999999931788e+01
1.110000000000000431e-01,1.999999999999317879e+00
1.120000000000000440e-01,1.600000000000068212e+01
1.130000000000000449e-01,3.400000000000068212e+01
1.140000000000000457e-01,5.200000000000073896e+01
1.150000000000000466e-01,7.000000000000073896e+01
1.160000000000000475e-01,8.800000000000073896e+01
1.170000000000000484e-01,1.060000000000007390e+02
1.180000000000000493e-01,1.240000000000007958e+02
1.190000000000000363e-01,1.420000000000004547e+02
1.200000000000000372e-01,1.600000000000004547e+02
1.210000000000000381e-01,1.780000000000005116e+02
1.220000000000000390e-01,1.960000000000005116e+02
1.230000000000000399e-01,2.140000000000005116e+02
1.240000000000000407e-01,2.320000000000005116e+02
1.250000000000000555e-01,2.500000000000011084e+02
1.260000000000000564e-01,2.680000000000011369e+02
1.270000000000000573e-01,2.860000000000011369e+02
1.280000000000000304e-01,3.040000000000005684e+02
1.290000000000000313e-01,3.220000000000006253e+02
1.300000000000000322e-01,3.400000000000006253e+02
1.310000000000000331e-01,3.580000000000006821e+02
1.320000000000000340e-01,3.760000000000006821e+02
1.330000000000000349e-01,3.940000000000006821e+02
1.340000000000000357e-01,4.120000000000009663e+02
1.350000000000000366e-01,4.300000000000009095e+02
1.360000000000000375e-01,4.480000000000009663e+02
1.370000000000000384e-01,4.660000000000009663e+02
1.380000000000000393e-01,4.840000000000009663e+02
1.390000000000000402e-01,5.020000000000010232e+02
1.400000000000000411e-01,5.200000000000010232e+02
1.410000000000000420e-01,5.380000000000010232e+02
1.420000000000000429e-01,5.560000000000010232e+02
1.430000000000000437e-01,5.740000000000010232e+02
1.440000000000000446e-01,5.920000000000011369e+02
1.450000000000000455e-01,6.100000000000011369e+02
1.460000000000000464e-01,6.280000000000011369e+02
1.470000000000000473e-01,6.460000000000011369e+02
1.480000000000000482e-01,6.640000000000011369e+02
1.490000000000000491e-01,6.820000000000011369e+02
1.500000000000000500e-01,7.000000000000011369e+02
1.510000000000000508e-01,7.180000000000011369e+02
1.520000000000000517e-01,7.360000000000012506e+02
1.530000000000000526e-01,7.540000000000011369e+02
1.540000000000000535e-01,7.720000000000011369e+02
1.550000000000000544e-01,7.900000000000011369e+02
1.560000000000000553e-01,8.080000000000011369e+02
1.570000000000000562e-01,8.260000000000011369e+02
1.580000000000000571e-01,8.440000000000011369e+02
1.590000000000000580e-01,8.620000000000011369e+02
1.600000000000000588e-01,8.800000000000012506e+02
1.610000000000000597e-01,8.980000000000012506e+02
1.620000000000000606e-01,9.160000000000012506e+02
1.630000000000000615e-01,9.340000000000012506e+02
1.640000000000000346e-01,9.520000000000006821e+02
1.650000000000000355e-01,9.700000000000006821e+02
1.660000000000000364e-01,9.880000000000006821e+02
1.670000000000000373e-01,9.939999999999992042e+02
1.680000000000000382e-01,9.759999999999993179e+02
1.690000000000000391e-01,9.579999999999993179e+02
1.700000000000000400e-01,9.399999999999992042e+02
1.710000000000000409e-01,9.219999999999992042e+02
1.720000000000000417e-01,9.039999999999992042e+02
1.730000000000000426e-01,8.859999999999992042e+02
1.740000000000000435e-01,8.679999999999990905e+02
1.750000000000000444e-01,8.499999999999990905e+02
1.760000000000000453e-01,8.319999999999990905e+02
1.770000000000000462e-01,8.139999999999990905e+02
1.780000000000000471e-01,7.959999999999990905e+02
1.790000000000000480e-01,7.779999999999990905e+02
1.800000000000000488e-01,7.599999999999990905e+02
1.810000000000000497e-01,7.419999999999990905e+02
1.820000000000000506e-01,7.239999999999990905e+02
1.830000000000000515e-01,7.059999999999990905e+02
1.840000000000000524e-01,6.879999999999990905e+02
1.850000000000000533e-01,6.699999999999990905e+02
1.860000000000000542e-01,6.519999999999990905e+02
1.870000000000000551e-01,6.339999999999989768e+02
1.880000000000000560e-01,6.159999999999989768e+02
1.890000000000000568e-01,5.979999999999989768e+02
1.900000000000000577e-01,5.799999999999989768e+02
1.910000000000000586e-01,5.619999999999989768e+02
1.920000000000000595e-01,5.439999999999989768e+02
1.930000000000000604e-01,5.259999999999989768e+02
1.940000000000000613e-01,5.079999999999989200e+02
1.950000000000000622e-01,4.899999999999989200e+02
1.960000000000000631e-01,4.719999999999989200e+02
1.970000000000000639e-01,4.539999999999989200e+02
1.980000000000000648e-01,4.359999999999988631e+02
1.990000000000000657e-01,4.179999999999988631e+02
2.000000000000000666e-01,3.999999999999988631e+02
2.010000000000000675e-01,3.819999999999988631e+02
2.020000000000000684e-01,3.639999999999988631e+02
2.030000000000000693e-01,3.459999999999988631e+02
2.040000000000000702e-01,3.279999999999988063e+02
2.050000000000000711e-01,3.099999999999988063e+02
2.060000000000000719e-01,2.919999999999987494e+02
2.070000000000000728e-01,2.739999999999988063e+02
2.080000000000000737e-01,2.559999999999987779e+02
2.090000000000000746e-01,2.379999999999987494e+02
2.100000000000000755e-01,2.199999999999987494e+02
2.110000000000000764e-01,2.019999999999987494e+02
2.120000000000000773e-01,1.839999999999986926e+02
2.130000000000000782e-01,1.659999999999986926e+02
2.140000000000000790e-01,1.479999999999986926e+02
2.150000000000000799e-01,1.299999999999986926e+02
2.160000000000000808e-01,1.119999999999986926e+02
2.170000000000000817e-01,9.399999999999869260e+01
2.180000000000000826e-01,7.599999999999869260e+01
2.190000000000000835e-01,5.799999999999863576e+01
2.200000000000000844e-01,3.999999999999863576e+01
2.210000000000000853e-01,2.199999999999863576e+01
2.220000000000000862e-01,3.999999999998635758e+00
2.230000000000000870e-01,1.400000000000142109e+01
2.240000000000000879e-01,3.200000000000142109e+01
2.250000000000000888e-01,5.000000000000142109e+01
2.260000000000000897e-01,6.800000000000136424e+01
2.270000000000000906e-01,8.600000000000142109e+01
2.280000000000000915e-01,1.040000000000014211e+02
2.290000000000000924e-01,1.220000000000014211e+02
2.300000000000000933e-01,1.400000000000014779e+02
2.310000000000000941e-01,1.580000000000014779e+02
2.320000000000000950e-01,1.760000000000014779e+02
2.330000000000000959e-01,1.940000000000014779e+02
2.340000000000000968e-01,2.120000000000015348e+02
2.350000000000000977e-01,2.300000000000015348e+02
2.360000000000000986e-01,2.480000000000015632e+02
2.370000000000000717e-01,2.660000000000009663e+02
2.380000000000000726e-01,2.840000000000009663e+02
2.390000000000000735e-01,3.020000000000010232e+02
2.400000000000000744e-01,3.200000000000010232e+02
2.410000000000000753e-01,3.380000000000010232e+02
2.420000000000000762e-01,3.560000000000010232e+02
2.430000000000000770e-01,3.740000000000010232e+02
2.440000000000000779e-01,3.920000000000010800e+02
2.450000000000000788e-01,4.100000000000010800e+02
2.460000000000000797e-01,4.280000000000011369e+02
2.470000000000000806e-01,4.460000000000011369e+02
2.480000000000000815e-01,4.640000000000011369e+02
2.490000000000000824e-01,4.820000000000010800e+02
2.500000000000001110e-01,5.000000000000022169e+02
2.510000000000001119e-01,5.180000000000022737e+02
2.520000000000001128e-01,5.360000000000022737e+02
2.530000000000001137e-01,5.540000000000022737e+02
2.540000000000001146e-01,5.720000000000022737e+02
2.550000000000001155e-01,5.900000000000022737e+02
2.560000000000001164e-01,6.080000000000022737e+02
2.570000000000001172e-01,6.260000000000022737e+02
2.580000000000001181e-01,6.440000000000023874e+02
2.590000000000001190e-01,6.620000000000023874e+02
2.600000000000001199e-01,6.800000000000023874e+02
2.610000000000001208e-01,6.980000000000023874e+02
2.620000000000001217e-01,7.160000000000023874e+02
2.630000000000001226e-01,7.340000000000023874e+02
2.640000000000001235e-01,7.520000000000025011e+02
2.650000000000001243e-01,7.700000000000025011e+02
2.660000000000001252e-01,7.880000000000025011e+02
2.670000000000001261e-01,8.060000000000025011e+02
2.680000000000001270e-01,8.240000000000025011e+02
2.690000000000001279e-01,8.420000000000025011e+02
2.700000000000001288e-01,8.600000000000025011e+02
2.710000000000001297e-01,8.780000000000025011e+02
2.720000000000001306e-01,8.960000000000025011e+02
2.730000000000000759e-01,9.140000000000007958e+02
2.740000000000000768e-01,9.320000000000019327e+02
2.750000000000000777e-01,9.500000000000009095e+02
2.760000000000000786e-01,9.680000000000020464e+02
2.770000000000000795e-01,9.860000000000009095e+02
2.780000000000000804e-01,9.959999999999979536e+02
2.790000000000000813e-01,9.779999999999990905e+02
2.800000000000000822e-01,9.599999999999979536e+02
2.810000000000000830e-01,9.419999999999990905e+02
2.820000000000000839e-01,9.239999999999979536e+02
2.830000000000000848e-01,9.059999999999990905e+02
2.840000000000000857e-01,8.879999999999979536e+02
2.850000000000000866e-01,8.699999999999990905e+02
2.860000000000000875e-01,8.519999999999979536e+02
2.870000000000000884e-01,8.339999999999990905e+02
2.880000000000000893e-01,8.159999999999979536e+02
2.890000000000000902e-01,7.979999999999989768e+02
2.900000000000000910e-01,7.799999999999978400e+02
2.910000000000000919e-01,7.619999999999989768e+02
2.920000000000000928e-01,7.439999999999978400e+02
2.930000000000000937e-01,7.259999999999989768e+02
2.940000000000000946e-01,7.079999999999978400e+02
2.950000000000000955e-01,6.899999999999988631e+02
2.960000000000000964e-01,6.719999999999977263e+02
2.970000000000000973e-01,6.539999999999988631e+02
2.980000000000000981e-01,6.359999999999977263e+02
2.990000000000000990e-01,6.179999999999988631e+02
3.000000000000000999e-01,5.999999999999977263e+02
3.010000000000001008e-01,5.819999999999988631e+02
3.020000000000001017e-01,5.639999999999977263e+02
3.030000000000001026e-01,5.459999999999988631e+02
3.040000000000001035e-01,5.279999999999977263e+02
3.050000000000001044e-01,5.099999999999988063e+02
3.060000000000001052e-01,4.919999999999976694e+02
3.070000000000001061e-01,4.739999999999988063e+02
3.080000000000001070e-01,4.559999999999976694e+02
3.090000000000001079e-01,4.379999999999987494e+02
3.100000000000001088e-01,4.199999999999976126e+02
3.110000000000001097e-01,4.019999999999987494e+02
3.120000000000001106e-01,3.839999999999976126e+02
3.130000000000001115e-01,3.659999999999987494e+02
3.140000000000001124e-01,3.479999999999976126e+02
3.150000000000001132e-01,3.299999999999987494e+02
3.160000000000001141e-01,3.119999999999975557e+02
3.170000000000001150e-01,2.939999999999986926e+02
3.180000000000001159e-01,2.759999999999974989e+02
3.190000000000001168e-01,2.579999999999986358e+02
3.200000000000001177e-01,2.399999999999974989e+02
3.210000000000001186e-01,2.219999999999986358e+02
3.220000000000001195e-01,2.039999999999974989e+02
3.230000000000001203e-01,1.859999999999986358e+02
3.240000000000001212e-01,1.679999999999974989e+02
3.250000000000001221e-01,1.499999999999985789e+02
3.260000000000001230e-01,1.319999999999974420e+02
3.270000000000001239e-01,1.139999999999985221e+02


==> data/quadrupole/d_func_approx_regular.csv <==
epochs, error
0.000000000000000000e+00,8.471590990552231581e-03
1.000000000000000000e+00,9.589612355109225494e-02
2.000000000000000000e+00,1.226073337856743023e-01
3.000000000000000000e+00,8.481734026625357137e-01
4.000000000000000000e+00,2.869497699897610721e-01
5.000000000000000000e+00,3.599312770437017028e-01
6.000000000000000000e+00,1.651638406608387566e+00
7.000000000000000000e+00,3.464808413144078725e-01
8.000000000000000000e+00,4.159747506371587189e-01
9.000000000000000000e+00,1.813969434171266659e+00
1.000000000000000000e+01,5.879358158210811203e-01
1.100000000000000000e+01,3.907291527212005677e-01
1.200000000000000000e+01,1.568409363369569709e+00
1.300000000000000000e+01,1.158513160410981957e+00
1.400000000000000000e+01,3.529594651859916943e-01
1.500000000000000000e+01,1.186331348343554470e+00
1.600000000000000000e+01,1.901763137601088616e+00
1.700000000000000000e+01,3.187736101372997677e-01
1.800000000000000000e+01,8.402744669189539106e-01
1.900000000000000000e+01,2.191541598944798608e+00
2.000000000000000000e+01,2.893718348204070701e-01
2.100000000000000000e+01,5.835353207473943371e-01
2.200000000000000000e+01,1.759622475767840699e+00
2.300000000000000000e+01,2.596947967585914729e-01
2.400000000000000000e+01,4.122862146397059391e-01
2.500000000000000000e+01,1.129545873271985412e+00
2.600000000000000000e+01,2.494886077455745199e-01
2.700000000000000000e+01,3.050909408051146743e-01
2.800000000000000000e+01,7.109400174664953775e-01
2.900000000000000000e+01,2.573920560711676075e-01
3.000000000000000000e+01,2.412757773211184620e-01
3.100000000000000000e+01,5.108586031328502530e-01
3.200000000000000000e+01,2.730294289727371315e-01
3.300000000000000000e+01,2.255375916275851045e-01
3.400000000000000000e+01,4.570096868521459355e-01
3.500000000000000000e+01,3.059819092776846494e-01
3.600000000000000000e+01,2.447590957487414953e-01
3.700000000000000000e+01,4.766305196249986387e-01
3.800000000000000000e+01,3.599887796796526485e-01
3.900000000000000000e+01,2.810741104935475243e-01
4.000000000000000000e+01,5.246113371836969019e-01
4.100000000000000000e+01,4.212816153881633330e-01
4.200000000000000000e+01,3.317701009773224019e-01
4.300000000000000000e+01,5.878326502176509649e-01
4.400000000000000000e+01,4.862929778515696078e-01
4.500000000000000000e+01,3.946105306343242747e-01
4.600000000000000000e+01,6.595032491248525863e-01
4.700000000000000000e+01,5.520587199672154499e-01
4.800000000000000000e+01,4.678698844820771696e-01
4.900000000000000000e+01,7.357534961100068438e-01
5.000000000000000000e+01,6.159010527020514214e-01
5.100000000000000000e+01,5.493755218127290840e-01
5.200000000000000000e+01,8.142509048200489152e-01
5.300000000000000000e+01,6.753605784040658255e-01
5.400000000000000000e+01,6.375452394294377489e-01
5.500000000000000000e+01,8.936183464312014157e-01
5.600000000000000000e+01,7.187559090931222583e-01
5.700000000000000000e+01,7.536419533782285907e-01
5.800000000000000000e+01,8.860343643542184511e-01
5.900000000000000000e+01,5.781326907848828300e-01
6.000000000000000000e+01,8.803278303172596964e-01
6.100000000000000000e+01,2.629729749914783143e-01
6.200000000000000000e+01,3.942828326200151778e-01
6.300000000000000000e+01,7.095800002184438071e-01
6.400000000000000000e+01,1.762437664013986938e+00
6.500000000000000000e+01,1.906280068544836004e+00
6.600000000000000000e+01,5.878104042867368095e-01
6.700000000000000000e+01,3.157207863056120889e+00
6.800000000000000000e+01,3.904986643448289385e+00
6.900000000000000000e+01,2.713750830105361445e+00
7.000000000000000000e+01,4.696741603878278326e+00
7.100000000000000000e+01,5.172133781368668970e+00
7.200000000000000000e+01,4.713415211935583216e+00
7.300000000000000000e+01,5.752908526247560772e+00
7.400000000000000000e+01,5.831463742541059148e+00
7.500000000000000000e+01,5.754670278950936080e+00
7.600000000000000000e+01,6.114654763788264447e+00
7.700000000000000000e+01,6.067014432120392264e+00
7.800000000000000000e+01,6.077737318973052361e+00
7.900000000000000000e+01,6.089776872597917112e+00
8.000000000000000000e+01,6.021364003015553301e+00
8.100000000000000000e+01,6.035882213414171638e+00
8.200000000000000000e+01,5.983965708737220446e+00
8.300000000000000000e+01,5.865507258952870728e+00
8.400000000000000000e+01,5.815091941254222796e+00
8.500000000000000000e+01,5.749502360807495549e+00
8.600000000000000000e+01,5.606755956406816566e+00
8.700000000000000000e+01,5.502015925275345332e+00
8.800000000000000000e+01,5.404784548074734296e+00
8.900000000000000000e+01,5.259405758242072793e+00
9.000000000000000000e+01,5.132931186238655741e+00
9.100000000000000000e+01,4.978934168031626584e+00
9.200000000000000000e+01,4.829462042369383923e+00
9.300000000000000000e+01,4.718759856322006563e+00
9.400000000000000000e+01,4.493552097759801356e+00
9.500000000000000000e+01,4.322878331199875745e+00
9.600000000000000000e+01,4.256807655404107216e+00
9.700000000000000000e+01,3.955041919899838998e+00
9.800000000000000000e+01,3.746280317907526580e+00
9.900000000000000000e+01,3.714538329683049867e+00
1.000000000000000000e+02,3.354830371958752888e+00
1.010000000000000000e+02,3.101032375967604171e+00
1.020000000000000000e+02,3.075589937912552418e+00
1.030000000000000000e+02,2.681203919500248389e+00
1.040000000000000000e+02,2.430900864971897057e+00
1.050000000000000000e+02,2.364784431003661425e+00
1.060000000000000000e+02,1.946694389575666317e+00
1.070000000000000000e+02,1.808311142564386076e+00
1.080000000000000000e+02,1.646482738673687551e+00
1.090000000000000000e+02,1.249880750568154619e+00
1.100000000000000000e+02,1.347294388404595589e+00
1.110000000000000000e+02,1.373741824667627620e+00
1.120000000000000000e+02,1.206713950990815576e+00
1.130000000000000000e+02,1.409640645897713984e+00
1.140000000000000000e+02,1.168837792450272861e+00
1.150000000000000000e+02,1.217312052622961493e+00
1.160000000000000000e+02,1.295464221415352890e+00
1.170000000000000000e+02,1.134241630617080832e+00
1.180000000000000000e+02,1.030921480167167559e+00
1.190000000000000000e+02,9.515861330931504325e-01
1.200000000000000000e+02,1.244080570358057747e+00
1.210000000000000000e+02,1.169126101382862881e+00
1.220000000000000000e+02,8.567325312686895344e-01
1.230000000000000000e+02,1.297034503811765438e+00
1.240000000000000000e+02,1.329890339590122927e+00
1.250000000000000000e+02,8.622693665856973055e-01
1.260000000000000000e+02,1.401713664572231455e+00
1.270000000000000000e+02,1.436653812397286289e+00
1.280000000000000000e+02,9.308293081878324937e-01
1.290000000000000000e+02,1.580337367484726085e+00
1.300000000000000000e+02,1.420283722132416049e+00
1.310000000000000000e+02,9.315039795332080708e-01
1.320000000000000000e+02,1.654543713942621341e+00
1.330000000000000000e+02,1.012517894224312043e+00
1.340000000000000000e+02,6.627822051141610826e-01
1.350000000000000000e+02,1.395823219143381033e+00
1.360000000000000000e+02,8.108359896771584197e-01
1.370000000000000000e+02,6.207046672375936547e-01
1.380000000000000000e+02,1.075604541030583228e+00
1.390000000000000000e+02,7.776137672684522162e-01
1.400000000000000000e+02,6.919259328268981823e-01
1.410000000000000000e+02,1.000972504871059821e+00
1.420000000000000000e+02,8.319234267694095575e-01
1.430000000000000000e+02,7.688374986675927669e-01
1.440000000000000000e+02,1.031438587801523976e+00
1.450000000000000000e+02,8.867732391528093672e-01
1.460000000000000000e+02,8.444245220609332137e-01
1.470000000000000000e+02,1.074778899240324881e+00
1.480000000000000000e+02,9.260539555368093589e-01
1.490000000000000000e+02,9.137036548750800957e-01
1.500000000000000000e+02,1.111970800969350970e+00
1.510000000000000000e+02,9.495245407645878100e-01
1.520000000000000000e+02,9.734759770847881688e-01
1.530000000000000000e+02,1.143070647309094801e+00
1.540000000000000000e+02,9.569492323298396386e-01
1.550000000000000000e+02,1.025277326924175947e+00
1.560000000000000000e+02,1.171738983521577238e+00
1.570000000000000000e+02,9.462488908251723840e-01
1.580000000000000000e+02,1.069264318910605471e+00
1.590000000000000000e+02,1.201977240026098182e+00
1.600000000000000000e+02,9.137513046570565622e-01
1.610000000000000000e+02,1.103894677803552549e+00
1.620000000000000000e+02,1.237060527207985983e+00
1.630000000000000000e+02,8.467654854087596217e-01
1.640000000000000000e+02,1.125786980455589559e+00
1.650000000000000000e+02,1.280053748074253095e+00
1.660000000000000000e+02,7.401387448178318174e-01
1.670000000000000000e+02,1.098054815410447027e+00
1.680000000000000000e+02,1.322099763807114581e+00
1.690000000000000000e+02,5.494078763219486516e-01
1.700000000000000000e+02,2.983468271234787084e-01
1.710000000000000000e+02,1.096553417587762702e+00
1.720000000000000000e+02,2.179209371366653603e+00
1.730000000000000000e+02,2.556074838045500730e+00
1.740000000000000000e+02,4.468128835016466072e-01
1.750000000000000000e+02,3.609462279064394874e+00
1.760000000000000000e+02,4.793142019641301488e+00
1.770000000000000000e+02,3.221846961875473259e+00
1.780000000000000000e+02,4.863609451562044939e+00
1.790000000000000000e+02,5.917979272272325453e+00
1.800000000000000000e+02,5.531969368043676560e+00
1.810000000000000000e+02,5.877380849533943241e+00
1.820000000000000000e+02,6.374533610753865709e+00
1.830000000000000000e+02,6.573850143945125346e+00
1.840000000000000000e+02,6.301173250165944317e+00
1.850000000000000000e+02,6.444311581325563587e+00
1.860000000000000000e+02,6.892490336134224016e+00
1.870000000000000000e+02,6.533810402388181338e+00
1.880000000000000000e+02,6.434177862390188629e+00
1.890000000000000000e+02,6.863009866141966064e+00
1.900000000000000000e+02,6.561957521136166704e+00
1.910000000000000000e+02,6.324863527328223434e+00
1.920000000000000000e+02,6.663920500140928738e+00
1.930000000000000000e+02,6.433947831395559369e+00
1.940000000000000000e+02,6.133682452725091494e+00
1.950000000000000000e+02,6.369172334316361983e+00
1.960000000000000000e+02,6.184263706241829972e+00
1.970000000000000000e+02,5.872226416271677962e+00
1.980000000000000000e+02,6.009780639080098297e+00
1.990000000000000000e+02,5.836012490237818540e+00
2.000000000000000000e+02,5.544830450142338663e+00
2.010000000000000000e+02,5.549248527972577172e+00
2.020000000000000000e+02,5.412529009677682801e+00
2.030000000000000000e+02,5.105769140902650882e+00
2.040000000000000000e+02,5.021276923815342741e+00
2.050000000000000000e+02,4.918442122538139394e+00
2.060000000000000000e+02,4.590608876956972395e+00
2.070000000000000000e+02,4.422254875679386465e+00
2.080000000000000000e+02,4.370320226916609485e+00
2.090000000000000000e+02,4.014167756058001579e+00
2.100000000000000000e+02,3.732566477258728366e+00
2.110000000000000000e+02,3.754699745528540689e+00
2.120000000000000000e+02,3.396225592669723348e+00
2.130000000000000000e+02,2.940289571697092708e+00
2.140000000000000000e+02,3.049511773542900706e+00
2.150000000000000000e+02,2.760821495250278979e+00
2.160000000000000000e+02,2.070170897149389067e+00
2.170000000000000000e+02,2.252890695343039429e+00
2.180000000000000000e+02,2.133877179484679587e+00
2.190000000000000000e+02,1.280077817223259862e+00
2.200000000000000000e+02,1.577356614739943819e+00
2.210000000000000000e+02,1.581566457802080938e+00
2.220000000000000000e+02,1.439040582210345365e+00
2.230000000000000000e+02,1.695821049962485061e+00
2.240000000000000000e+02,1.997334588046605575e+00
2.250000000000000000e+02,1.712017462114854283e+00
2.260000000000000000e+02,1.804559762983425353e+00
2.270000000000000000e+02,2.076770530213568389e+00
2.280000000000000000e+02,1.851356711673863398e+00
2.290000000000000000e+02,1.610392634666863554e+00
2.300000000000000000e+02,1.838969456036309902e+00
2.310000000000000000e+02,2.039585175319397869e+00
2.320000000000000000e+02,1.795799217066933462e+00
2.330000000000000000e+02,1.894942543086459041e+00
2.340000000000000000e+02,2.054118214137137688e+00
2.350000000000000000e+02,1.913865407944446817e+00
2.360000000000000000e+02,1.906129340696924634e+00
2.370000000000000000e+02,2.030878999402293328e+00
2.380000000000000000e+02,1.982949984133912658e+00
2.390000000000000000e+02,1.912461800241667120e+00
2.400000000000000000e+02,2.033157104846465391e+00
2.410000000000000000e+02,2.059044254855951550e+00
2.420000000000000000e+02,1.910832103202001697e+00
2.430000000000000000e+02,2.021139919048743128e+00
2.440000000000000000e+02,1.991021664332419006e+00
2.450000000000000000e+02,1.826624540854325796e+00
2.460000000000000000e+02,1.927356865632939398e+00
2.470000000000000000e+02,1.464326191033133329e+00
2.480000000000000000e+02,1.531792291064874023e+00
2.490000000000000000e+02,1.674101119980639929e+00
2.500000000000000000e+02,1.261961142778816436e+00
2.510000000000000000e+02,1.401618946775096575e+00
2.520000000000000000e+02,1.413029761445581789e+00
2.530000000000000000e+02,1.251809524808258356e+00
2.540000000000000000e+02,1.380847504739358467e+00
2.550000000000000000e+02,1.347594312526739779e+00
2.560000000000000000e+02,1.293790010225877474e+00
2.570000000000000000e+02,1.395551767236756335e+00
2.580000000000000000e+02,1.402870280131732983e+00
2.590000000000000000e+02,1.318113323215574617e+00
2.600000000000000000e+02,1.422300282289667983e+00
2.610000000000000000e+02,1.473567907251651210e+00
2.620000000000000000e+02,1.320903320469661191e+00
2.630000000000000000e+02,1.440806621269213883e+00
2.640000000000000000e+02,1.530093076500304905e+00
2.650000000000000000e+02,1.295466209438888461e+00
2.660000000000000000e+02,1.453457489319477602e+00
2.670000000000000000e+02,1.567875826711963239e+00
2.680000000000000000e+02,1.227234643511262213e+00
2.690000000000000000e+02,1.459071084000810981e+00
2.700000000000000000e+02,1.590815778947990200e+00
2.710000000000000000e+02,1.104772301430876347e+00
2.720000000000000000e+02,1.475438916598282413e+00
2.730000000000000000e+02,1.605827907938168764e+00
2.740000000000000000e+02,9.183733757126076869e-01
2.750000000000000000e+02,1.470643128254598642e+00
2.760000000000000000e+02,1.620400909563932457e+00
2.770000000000000000e+02,6.539551553134872464e-01
2.780000000000000000e+02,1.395507417793340643e+00
2.790000000000000000e+02,1.582010457323088648e+00
2.800000000000000000e+02,9.551770732219709847e-01
2.810000000000000000e+02,3.969142968918321634e-01
2.820000000000000000e+02,1.068250649798408336e+00
2.830000000000000000e+02,2.714514704858787653e+00
2.840000000000000000e+02,3.353370790436177806e+00
2.850000000000000000e+02,9.999199275081253058e-01
2.860000000000000000e+02,3.983045312067795773e+00
2.870000000000000000e+02,5.376782945568016281e+00
2.880000000000000000e+02,4.000398406995605782e+00
2.890000000000000000e+02,5.001339488869693817e+00
2.900000000000000000e+02,6.272141014333121767e+00
2.910000000000000000e+02,5.994794012174413211e+00
2.920000000000000000e+02,5.760495411508967933e+00
2.930000000000000000e+02,6.548097336455891870e+00
2.940000000000000000e+02,6.837059045408391711e+00
2.950000000000000000e+02,6.265328574039942922e+00
2.960000000000000000e+02,6.579224418994578549e+00
2.970000000000000000e+02,7.086796762581723641e+00
2.980000000000000000e+02,6.576385484623417099e+00
2.990000000000000000e+02,6.527704722018442318e+00
3.000000000000000000e+02,7.038681838675906910e+00
3.010000000000000000e+02,6.642255808961886387e+00
3.020000000000000000e+02,6.408410885815494673e+00
3.030000000000000000e+02,6.827830910943230691e+00
3.040000000000000000e+02,6.530534464389635474e+00
3.050000000000000000e+02,6.212817206457646790e+00
3.060000000000000000e+02,6.492794683456683202e+00
3.070000000000000000e+02,6.287787466373401024e+00
3.080000000000000000e+02,5.926760732744920546e+00
3.090000000000000000e+02,6.063394280751107424e+00
3.100000000000000000e+02,5.943114677326727602e+00
3.110000000000000000e+02,5.558346950648355822e+00
3.120000000000000000e+02,5.567472833850869662e+00
3.130000000000000000e+02,5.520218413232497845e+00
3.140000000000000000e+02,5.129831624470832629e+00
3.150000000000000000e+02,4.999604062894986711e+00
3.160000000000000000e+02,5.036520439649947889e+00
3.170000000000000000e+02,4.641075160221912910e+00
3.180000000000000000e+02,4.348246062203380724e+00
3.190000000000000000e+02,4.494322538629266006e+00
3.200000000000000000e+02,4.091485028110460220e+00
3.210000000000000000e+02,3.602837269970941669e+00
3.220000000000000000e+02,3.876287043176632530e+00
3.230000000000000000e+02,3.497449112913075808e+00
3.240000000000000000e+02,2.762236598958280887e+00
3.250000000000000000e+02,3.154925774216274625e+00
3.260000000000000000e+02,2.871574360186983199e+00


==> data/quadrupole/d_func_approx_upsampling.csv <==
epochs, error
0.000000000000000000e+00,1.959112108571086416e-03
1.000000000000000000e+00,5.851487094751853246e-02
2.000000000000000000e+00,1.164150439832749989e-01
3.000000000000000000e+00,1.809864771900708269e-01
4.000000000000000000e+00,2.335462924686500519e-01
5.000000000000000000e+00,2.922556117293619304e-01
6.000000000000000000e+00,3.586458285037034677e-01
7.000000000000000000e+00,4.092776178264230791e-01
8.000000000000000000e+00,4.664200401457804790e-01
9.000000000000000000e+00,5.208536424798732023e-01
1.000000000000000000e+01,5.832272421469778534e-01
1.100000000000000000e+01,6.173115265214961234e-01
1.200000000000000000e+01,6.473375448376785801e-01
1.300000000000000000e+01,7.060691171992689030e-01
1.400000000000000000e+01,7.322942026171967989e-01
1.500000000000000000e+01,7.662908171850050243e-01
1.600000000000000000e+01,7.882377748393279981e-01
1.700000000000000000e+01,8.350606048062907405e-01
1.800000000000000000e+01,8.948881657190088657e-01
1.900000000000000000e+01,8.894489457350448491e-01
2.000000000000000000e+01,9.423551819305495680e-01
2.100000000000000000e+01,9.310542572947836382e-01
2.200000000000000000e+01,1.063572198727892326e+00
2.300000000000000000e+01,1.038339910733678373e+00
2.400000000000000000e+01,8.409508600650652532e-01
2.500000000000000000e+01,1.084622143602604893e+00
2.600000000000000000e+01,9.809597783150734163e-01
2.700000000000000000e+01,7.195511773851258619e-01
2.800000000000000000e+01,6.827425188019975444e-01
2.900000000000000000e+01,5.183094367138408876e-01
3.000000000000000000e+01,6.273131551931988570e-01
3.100000000000000000e+01,4.803250457479363300e-01
3.200000000000000000e+01,4.340681232230372277e-01
3.300000000000000000e+01,5.737726533406909413e-01
3.400000000000000000e+01,4.667767316701196267e-01
3.500000000000000000e+01,4.586715683060471616e-01
3.600000000000000000e+01,5.513899022707502429e-01
3.700000000000000000e+01,4.895183222991286165e-01
3.800000000000000000e+01,4.947207526941745370e-01
3.900000000000000000e+01,5.511736035753402874e-01
4.000000000000000000e+01,5.215728629609880374e-01
4.100000000000000000e+01,5.356430036601490530e-01
4.200000000000000000e+01,5.674455152253855550e-01
4.300000000000000000e+01,5.609296208325825761e-01
4.400000000000000000e+01,5.818918387060540987e-01
4.500000000000000000e+01,5.987999752718586866e-01
4.600000000000000000e+01,6.105419109348270146e-01
4.700000000000000000e+01,6.365172105632876942e-01
4.800000000000000000e+01,6.476035385467663330e-01
4.900000000000000000e+01,6.752517929746338909e-01
5.000000000000000000e+01,7.043184527340797807e-01
5.100000000000000000e+01,7.183434250335329896e-01
5.200000000000000000e+01,7.607361428046425234e-01
5.300000000000000000e+01,7.910567034151083643e-01
5.400000000000000000e+01,8.148594919356612065e-01
5.500000000000000000e+01,8.709018150594585173e-01
5.600000000000000000e+01,8.976954013327795856e-01
5.700000000000000000e+01,9.238475453959882344e-01
5.800000000000000000e+01,9.637994691389170088e-01
5.900000000000000000e+01,9.484183535756948169e-01
6.000000000000000000e+01,7.337400108650454778e-01
6.100000000000000000e+01,4.834882334619662880e-01
6.200000000000000000e+01,3.805961016209697401e-01
6.300000000000000000e+01,7.222265024002381129e-01
6.400000000000000000e+01,1.357633321669656778e+00
6.500000000000000000e+01,1.964692400262057381e+00
6.600000000000000000e+01,2.537198722625035430e+00
6.700000000000000000e+01,3.273772122383696193e+00
6.800000000000000000e+01,3.614869424303316592e+00
6.900000000000000000e+01,4.178259894166336252e+00
7.000000000000000000e+01,4.662897273541810605e+00
7.100000000000000000e+01,4.824121714564086005e+00
7.200000000000000000e+01,5.203292223063173516e+00
7.300000000000000000e+01,5.490551904088709634e+00
7.400000000000000000e+01,5.563690687420571379e+00
7.500000000000000000e+01,5.748716293995373761e+00
7.600000000000000000e+01,5.908193106950625051e+00
7.700000000000000000e+01,5.929883383383173445e+00
7.800000000000000000e+01,5.969916626236460466e+00
7.900000000000000000e+01,6.036455629841423587e+00
8.000000000000000000e+01,6.015213791392450382e+00
8.100000000000000000e+01,5.954540340097901563e+00
8.200000000000000000e+01,5.944927972117929116e+00
8.300000000000000000e+01,5.878968973846738777e+00
8.400000000000000000e+01,5.825215770265375070e+00
8.500000000000000000e+01,5.734864314928020512e+00
8.600000000000000000e+01,5.620117477296748376e+00
8.700000000000000000e+01,5.553235867435425632e+00
8.800000000000000000e+01,5.404770379829160198e+00
8.900000000000000000e+01,5.240995169247766761e+00
9.000000000000000000e+01,5.123218648028423416e+00
9.100000000000000000e+01,4.967644412774637530e+00
9.200000000000000000e+01,4.762743132189906525e+00
9.300000000000000000e+01,4.641947062266080337e+00
9.400000000000000000e+01,4.453654710060238386e+00
9.500000000000000000e+01,4.258672832699003763e+00
9.600000000000000000e+01,4.113553787215137092e+00
9.700000000000000000e+01,3.917052748172483057e+00
9.800000000000000000e+01,3.736853275276268871e+00
9.900000000000000000e+01,3.519539886547342178e+00
1.000000000000000000e+02,3.346768364979221033e+00
1.010000000000000000e+02,3.168688551374617912e+00
1.020000000000000000e+02,2.951160385209665726e+00
1.030000000000000000e+02,2.745347102510585557e+00
1.040000000000000000e+02,2.543265113091431662e+00
1.050000000000000000e+02,2.342187074513314649e+00
1.060000000000000000e+02,2.115529906931774562e+00
1.070000000000000000e+02,1.904041089306694134e+00
1.080000000000000000e+02,1.700373537628715903e+00
1.090000000000000000e+02,1.509346819759603608e+00
1.100000000000000000e+02,1.348837788460799825e+00
1.110000000000000000e+02,1.189229236523240418e+00
1.120000000000000000e+02,1.064225577792889288e+00
1.130000000000000000e+02,1.041024196872888830e+00
1.140000000000000000e+02,1.096358455994818293e+00
1.150000000000000000e+02,1.224101656195638821e+00
1.160000000000000000e+02,1.212982129682449894e+00
1.170000000000000000e+02,1.203896504947533197e+00
1.180000000000000000e+02,1.234165233028059250e+00
1.190000000000000000e+02,1.239521415019986916e+00
1.200000000000000000e+02,1.253567614597194124e+00
1.210000000000000000e+02,1.251180954188704675e+00
1.220000000000000000e+02,1.266094090361529867e+00
1.230000000000000000e+02,1.275141792648729844e+00
1.240000000000000000e+02,1.285907999357010167e+00
1.250000000000000000e+02,1.308282564003432569e+00
1.260000000000000000e+02,1.328975312110171281e+00
1.270000000000000000e+02,1.357909157679014323e+00
1.280000000000000000e+02,1.381127080845665489e+00
1.290000000000000000e+02,1.399640792609281537e+00
1.300000000000000000e+02,1.441322459977199433e+00
1.310000000000000000e+02,1.476113358143927856e+00
1.320000000000000000e+02,1.508290276042008937e+00
1.330000000000000000e+02,1.487892935063889199e+00
1.340000000000000000e+02,1.516182147121892365e+00
1.350000000000000000e+02,1.359388372520659916e+00
1.360000000000000000e+02,1.236664384723349386e+00
1.370000000000000000e+02,1.086932673971702457e+00
1.380000000000000000e+02,1.005064037924976894e+00
1.390000000000000000e+02,8.189636925457752792e-01
1.400000000000000000e+02,7.514291119049346657e-01
1.410000000000000000e+02,8.090469479735671321e-01
1.420000000000000000e+02,7.187386417472272360e-01
1.430000000000000000e+02,7.213886558277610161e-01
1.440000000000000000e+02,7.730572924969653092e-01
1.450000000000000000e+02,7.282654616808407200e-01
1.460000000000000000e+02,7.733820861462926688e-01
1.470000000000000000e+02,8.317729421257725742e-01
1.480000000000000000e+02,8.113616418866408386e-01
1.490000000000000000e+02,8.598972391057687625e-01
1.500000000000000000e+02,8.921062240057404669e-01
1.510000000000000000e+02,8.874548621409490412e-01
1.520000000000000000e+02,9.349876136872687926e-01
1.530000000000000000e+02,9.515804431801461183e-01
1.540000000000000000e+02,9.571403647152426641e-01
1.550000000000000000e+02,1.003307439817821001e+00
1.560000000000000000e+02,1.008481687837365470e+00
1.570000000000000000e+02,1.018375800529172537e+00
1.580000000000000000e+02,1.064047169201905785e+00
1.590000000000000000e+02,1.056524503238513768e+00
1.600000000000000000e+02,1.065972620169949980e+00
1.610000000000000000e+02,1.113832077664048681e+00
1.620000000000000000e+02,1.084968039803254625e+00
1.630000000000000000e+02,1.082457901307619652e+00
1.640000000000000000e+02,1.125664106302422640e+00
1.650000000000000000e+02,1.108122931110008702e+00
1.660000000000000000e+02,1.072789426319249007e+00
1.670000000000000000e+02,1.082800402886878732e+00
1.680000000000000000e+02,9.064869745401317180e-01
1.690000000000000000e+02,5.018774421468523705e-01
1.700000000000000000e+02,2.371843051305363437e-01
1.710000000000000000e+02,5.971218346913611530e-01
1.720000000000000000e+02,1.434476670913267249e+00
1.730000000000000000e+02,1.986270279643001846e+00
1.740000000000000000e+02,2.716450649546618301e+00
1.750000000000000000e+02,3.397017876456590812e+00
1.760000000000000000e+02,3.785748899785303934e+00
1.770000000000000000e+02,4.444240077450563930e+00
1.780000000000000000e+02,4.825656815859836080e+00
1.790000000000000000e+02,5.110541103036438493e+00
1.800000000000000000e+02,5.500284789803521868e+00
1.810000000000000000e+02,5.778388768822392052e+00
1.820000000000000000e+02,5.957590329207249624e+00
1.830000000000000000e+02,6.097924605495408379e+00
1.840000000000000000e+02,6.319119270862805671e+00
1.850000000000000000e+02,6.403152846540368870e+00
1.860000000000000000e+02,6.403642710730594878e+00
1.870000000000000000e+02,6.540004654211404755e+00
1.880000000000000000e+02,6.551357815558910502e+00
1.890000000000000000e+02,6.481609689509464367e+00
1.900000000000000000e+02,6.535356738766945561e+00
1.910000000000000000e+02,6.490287517420244789e+00
1.920000000000000000e+02,6.337353701218518154e+00
1.930000000000000000e+02,6.340076834854540877e+00
1.940000000000000000e+02,6.271653718324610161e+00
1.950000000000000000e+02,6.131697568957116928e+00
1.960000000000000000e+02,6.026322471603444697e+00
1.970000000000000000e+02,5.937215573862840934e+00
1.980000000000000000e+02,5.759787624211954338e+00
1.990000000000000000e+02,5.621434138484005416e+00
2.000000000000000000e+02,5.525950179558811293e+00
2.010000000000000000e+02,5.298898507729162155e+00
2.020000000000000000e+02,5.155930397296142331e+00
2.030000000000000000e+02,5.041431420473916347e+00
2.040000000000000000e+02,4.826070045142897946e+00
2.050000000000000000e+02,4.638377911668731812e+00
2.060000000000000000e+02,4.489295843700954691e+00
2.070000000000000000e+02,4.305838116906741675e+00
2.080000000000000000e+02,4.068380785160493396e+00
2.090000000000000000e+02,3.890381589619290814e+00
2.100000000000000000e+02,3.721350677844528665e+00
2.110000000000000000e+02,3.455050039184098143e+00
2.120000000000000000e+02,3.251830119072751657e+00
2.130000000000000000e+02,3.061432244945162751e+00
2.140000000000000000e+02,2.785278098375752354e+00
2.150000000000000000e+02,2.572503220380544686e+00
2.160000000000000000e+02,2.376177023285784173e+00
2.170000000000000000e+02,2.126247396295624092e+00
2.180000000000000000e+02,1.908493106103534842e+00
2.190000000000000000e+02,1.737810935747804653e+00
2.200000000000000000e+02,1.572073615889901799e+00
2.210000000000000000e+02,1.396468736710849035e+00
2.220000000000000000e+02,1.291749218220191731e+00
2.230000000000000000e+02,1.348170203419939650e+00
2.240000000000000000e+02,1.500388128306392455e+00
2.250000000000000000e+02,1.716009156189650886e+00
2.260000000000000000e+02,1.729301347470901584e+00
2.270000000000000000e+02,1.754525380646074773e+00
2.280000000000000000e+02,1.776901563874694112e+00
2.290000000000000000e+02,1.811414599242918033e+00
2.300000000000000000e+02,1.850413843203140729e+00
2.310000000000000000e+02,1.859171851479389126e+00
2.320000000000000000e+02,1.875135714218507221e+00
2.330000000000000000e+02,1.895574933704901266e+00
2.340000000000000000e+02,1.899798825928515678e+00
2.350000000000000000e+02,1.924943066410321535e+00
2.360000000000000000e+02,1.942681451216813571e+00
2.370000000000000000e+02,1.971858016580673834e+00
2.380000000000000000e+02,1.988962799085957300e+00
2.390000000000000000e+02,2.009680524373564037e+00
2.400000000000000000e+02,2.017727121322159700e+00
2.410000000000000000e+02,1.994626509700302419e+00
2.420000000000000000e+02,1.981567984359089207e+00
2.430000000000000000e+02,1.894613383262391038e+00
2.440000000000000000e+02,1.874728728973748426e+00
2.450000000000000000e+02,1.825109379701691958e+00
2.460000000000000000e+02,1.663468537475451869e+00
2.470000000000000000e+02,1.578391820131251233e+00
2.480000000000000000e+02,1.495491971245627161e+00
2.490000000000000000e+02,1.392829807936975861e+00
2.500000000000000000e+02,1.316916315950491967e+00
2.510000000000000000e+02,1.292693598420306067e+00
2.520000000000000000e+02,1.276180320297776616e+00
2.530000000000000000e+02,1.265058325003547202e+00
2.540000000000000000e+02,1.301525415179275225e+00
2.550000000000000000e+02,1.290460509162546732e+00
2.560000000000000000e+02,1.302283947942743270e+00
2.570000000000000000e+02,1.354669205129207299e+00
2.580000000000000000e+02,1.356786748136291187e+00
2.590000000000000000e+02,1.396798297509270981e+00
2.600000000000000000e+02,1.435834276131155551e+00
2.610000000000000000e+02,1.472874973834244150e+00
2.620000000000000000e+02,1.514786321671749647e+00
2.630000000000000000e+02,1.534227289712130071e+00
2.640000000000000000e+02,1.586311684932638189e+00
2.650000000000000000e+02,1.613892055032368988e+00
2.660000000000000000e+02,1.618027661830202746e+00
2.670000000000000000e+02,1.602661308374596638e+00
2.680000000000000000e+02,1.653821002099279625e+00
2.690000000000000000e+02,1.647931182255750526e+00
2.700000000000000000e+02,1.474855655716302616e+00
2.710000000000000000e+02,1.587110561693771071e+00
2.720000000000000000e+02,1.568914692064463878e+00
2.730000000000000000e+02,1.250680660121460619e+00
2.740000000000000000e+02,1.287551205108368180e+00
2.750000000000000000e+02,1.241180094696573200e+00
2.760000000000000000e+02,9.642359823939189445e-01
2.770000000000000000e+02,7.303617670051932853e-01
2.780000000000000000e+02,6.436102417798272857e-01
2.790000000000000000e+02,4.493461731032583062e-01
2.800000000000000000e+02,9.806950616525789144e-01
2.810000000000000000e+02,1.470150467369440106e+00
2.820000000000000000e+02,1.758787462518297096e+00
2.830000000000000000e+02,2.784391741550797938e+00
2.840000000000000000e+02,3.497525482723637502e+00
2.850000000000000000e+02,3.783712031357338912e+00
2.860000000000000000e+02,4.300181895263531118e+00
2.870000000000000000e+02,5.127189086241508598e+00
2.880000000000000000e+02,5.255414033400056084e+00
2.890000000000000000e+02,5.597983530733499080e+00
2.900000000000000000e+02,6.233474681677480866e+00
2.910000000000000000e+02,6.261306932058571917e+00
2.920000000000000000e+02,6.461013598069821562e+00
2.930000000000000000e+02,6.824776981806216725e+00
2.940000000000000000e+02,6.827627950747024776e+00
2.950000000000000000e+02,6.879442011685364733e+00
2.960000000000000000e+02,7.061675916419447141e+00
2.970000000000000000e+02,7.076343742800264458e+00
2.980000000000000000e+02,7.007054700963704974e+00
2.990000000000000000e+02,7.055598571772574878e+00
3.000000000000000000e+02,7.039827665141965340e+00
3.010000000000000000e+02,6.936971352589076822e+00
3.020000000000000000e+02,6.887483495999406458e+00
3.030000000000000000e+02,6.782207015119767313e+00
3.040000000000000000e+02,6.735218884207245793e+00
3.050000000000000000e+02,6.616542700786696152e+00
3.060000000000000000e+02,6.440425616428937516e+00
3.070000000000000000e+02,6.370381067023016541e+00
3.080000000000000000e+02,6.210393572836231613e+00
3.090000000000000000e+02,6.046417292181670788e+00
3.100000000000000000e+02,5.926359279365220445e+00
3.110000000000000000e+02,5.736606827337157988e+00
3.120000000000000000e+02,5.565419297810515253e+00
3.130000000000000000e+02,5.387332875496668727e+00
3.140000000000000000e+02,5.198596716843604248e+00
3.150000000000000000e+02,5.028244364942962896e+00
3.160000000000000000e+02,4.812504894329384442e+00
3.170000000000000000e+02,4.639165639749268877e+00
3.180000000000000000e+02,4.467761653508378394e+00
3.190000000000000000e+02,4.261625951900935405e+00
3.200000000000000000e+02,4.080414357286437088e+00
3.210000000000000000e+02,3.861123696451238541e+00
3.220000000000000000e+02,3.670378183056477450e+00
3.230000000000000000e+02,3.483433545593701108e+00
3.240000000000000000e+02,3.214447376601989870e+00
3.250000000000000000e+02,3.060344919965293453e+00
3.260000000000000000e+02,2.860002015058300540e+00


==> data/quadrupole/d_func_ref.csv <==
epochs, error
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,7.015946593815722276e-02
2.000000000000000000e+00,1.403189318763144455e-01
3.000000000000000000e+00,2.104783978144716405e-01
4.000000000000000000e+00,2.806378637526288911e-01
5.000000000000000000e+00,3.507973296907861416e-01
6.000000000000000000e+00,4.209567956289432811e-01
7.000000000000000000e+00,4.602152200197133780e-01
8.000000000000000000e+00,4.995842454491539741e-01
9.000000000000000000e+00,5.390379393378229578e-01
1.000000000000000000e+01,5.785589881177758409e-01
1.100000000000000000e+01,6.181344678038073193e-01
1.200000000000000000e+01,6.577545511277222978e-01
1.300000000000000000e+01,6.936708848329180555e-01
1.400000000000000000e+01,7.296108780574120933e-01
1.500000000000000000e+01,7.655715038238806169e-01
1.600000000000000000e+01,8.015496506518152708e-01
1.700000000000000000e+01,8.366449205040064063e-01
1.800000000000000000e+01,8.718214175111763664e-01
1.900000000000000000e+01,9.070881743943650655e-01
2.000000000000000000e+01,9.424003581883887426e-01
2.100000000000000000e+01,9.774252531434948210e-01
2.200000000000000000e+01,1.012521785814969322e+00
2.300000000000000000e+01,1.047527771438501842e+00
2.400000000000000000e+01,1.082644151595161031e+00
2.500000000000000000e+01,1.117929662995805318e+00
2.600000000000000000e+01,9.717983345028902153e-01
2.700000000000000000e+01,8.305669776769195600e-01
2.800000000000000000e+01,6.972014939126581767e-01
2.900000000000000000e+01,5.543648485676079263e-01
3.000000000000000000e+01,4.484787287086407503e-01
3.100000000000000000e+01,4.438254316076156170e-01
3.200000000000000000e+01,4.400812842536316327e-01
3.300000000000000000e+01,4.470847304845899095e-01
3.400000000000000000e+01,4.543893261867918976e-01
3.500000000000000000e+01,4.619804245427457379e-01
3.600000000000000000e+01,4.725200520928895531e-01
3.700000000000000000e+01,4.838654074709527464e-01
3.800000000000000000e+01,4.959612270166922632e-01
3.900000000000000000e+01,5.087544163865905800e-01
4.000000000000000000e+01,5.221940368167877766e-01
4.100000000000000000e+01,5.370749518318399529e-01
4.200000000000000000e+01,5.527121443550404578e-01
4.300000000000000000e+01,5.693481216237108455e-01
4.400000000000000000e+01,5.867253333654456338e-01
4.500000000000000000e+01,6.047678903497825109e-01
4.600000000000000000e+01,6.238964021358018863e-01
4.700000000000000000e+01,6.436282459562507885e-01
4.800000000000000000e+01,6.639112846312578142e-01
4.900000000000000000e+01,6.846943446654243370e-01
5.000000000000000000e+01,7.059361578335801024e-01
5.100000000000000000e+01,7.282282673390716443e-01
5.200000000000000000e+01,7.510147007501742911e-01
5.300000000000000000e+01,7.741860383672338752e-01
5.400000000000000000e+01,7.977158710885674520e-01
5.500000000000000000e+01,8.215440030533773808e-01
5.600000000000000000e+01,8.163451292670336201e-01
5.700000000000000000e+01,8.120342160162334899e-01
5.800000000000000000e+01,9.218413237759022216e-01
5.900000000000000000e+01,1.087943592461325215e+00
6.000000000000000000e+01,1.297821049108371483e+00
6.100000000000000000e+01,6.199203386716717334e-01
6.200000000000000000e+01,3.781269474857311685e-01
6.300000000000000000e+01,9.869111934841189315e-01
6.400000000000000000e+01,1.683081760013146688e+00
6.500000000000000000e+01,2.393985438420696443e+00
6.600000000000000000e+01,2.849544478233672073e+00
6.700000000000000000e+01,3.306180899576284027e+00
6.800000000000000000e+01,3.765120013741624305e+00
6.900000000000000000e+01,4.224767968565179110e+00
7.000000000000000000e+01,4.684643144714097929e+00
7.100000000000000000e+01,4.898854983404232755e+00
7.200000000000000000e+01,5.113964767169456138e+00
7.300000000000000000e+01,5.329152057143158316e+00
7.400000000000000000e+01,5.544407835101016424e+00
7.500000000000000000e+01,5.759724400630718222e+00
7.600000000000000000e+01,5.810355102297539709e+00
7.700000000000000000e+01,5.861101690602143144e+00
7.800000000000000000e+01,5.911961181331763626e+00
7.900000000000000000e+01,5.962930685558747612e+00
8.000000000000000000e+01,6.014007406147142909e+00
8.100000000000000000e+01,5.958418909769948257e+00
8.200000000000000000e+01,5.903031417190777397e+00
8.300000000000000000e+01,5.847850639791034588e+00
8.400000000000000000e+01,5.792882484842352575e+00
8.500000000000000000e+01,5.738160521489571231e+00
8.600000000000000000e+01,5.614782309750283140e+00
8.700000000000000000e+01,5.491747027458094621e+00
8.800000000000000000e+01,5.369070278901630466e+00
8.900000000000000000e+01,5.246777213152350683e+00
9.000000000000000000e+01,5.124895297233357461e+00
9.100000000000000000e+01,4.949162644677869594e+00
9.200000000000000000e+01,4.773975690247721282e+00
9.300000000000000000e+01,4.599396789841971867e+00
9.400000000000000000e+01,4.425497904357447609e+00
9.500000000000000000e+01,4.252362461534382909e+00
9.600000000000000000e+01,4.080087650871295324e+00
9.700000000000000000e+01,3.908787267817118494e+00
9.800000000000000000e+01,3.738595257986224052e+00
9.900000000000000000e+01,3.542081645498854847e+00
1.000000000000000000e+02,3.347117797702307662e+00
1.010000000000000000e+02,3.145889368180566414e+00
1.020000000000000000e+02,2.946864428608875208e+00
1.030000000000000000e+02,2.745109307994438197e+00
1.040000000000000000e+02,2.543362983640858221e+00
1.050000000000000000e+02,2.342675337616067832e+00
1.060000000000000000e+02,2.117588791128329095e+00
1.070000000000000000e+02,1.901294050932454516e+00
1.080000000000000000e+02,1.697283921670050821e+00
1.090000000000000000e+02,1.510656362904700512e+00
1.100000000000000000e+02,1.349027499173936828e+00
1.110000000000000000e+02,1.186234794056273412e+00
1.120000000000000000e+02,1.065023134755210821e+00
1.130000000000000000e+02,1.039572928020630727e+00
1.140000000000000000e+02,1.107478759199145957e+00
1.150000000000000000e+02,1.224049347805178156e+00
1.160000000000000000e+02,1.219524993540601621e+00
1.170000000000000000e+02,1.219880242274901772e+00
1.180000000000000000e+02,1.225085073118140855e+00
1.190000000000000000e+02,1.235081603010272921e+00
1.200000000000000000e+02,1.249783150580927815e+00
1.210000000000000000e+02,1.256833483034440313e+00
1.220000000000000000e+02,1.266297944123039310e+00
1.230000000000000000e+02,1.278113972838116785e+00
1.240000000000000000e+02,1.292213917001798773e+00
1.250000000000000000e+02,1.308544347747416570e+00
1.260000000000000000e+02,1.328714214137265204e+00
1.270000000000000000e+02,1.350546606475801825e+00
1.280000000000000000e+02,1.374070530697232284e+00
1.290000000000000000e+02,1.398972954748864073e+00
1.300000000000000000e+02,1.427044502012477789e+00
1.310000000000000000e+02,1.456459540928045193e+00
1.320000000000000000e+02,1.487257171028126601e+00
1.330000000000000000e+02,1.389135592204438607e+00
1.340000000000000000e+02,1.291540813518197828e+00
1.350000000000000000e+02,1.194509953067106833e+00
1.360000000000000000e+02,1.098193592346506486e+00
1.370000000000000000e+02,1.002796801360308576e+00
1.380000000000000000e+02,9.087539552749608340e-01
1.390000000000000000e+02,8.768910153456709322e-01
1.400000000000000000e+02,8.459288882156856815e-01
1.410000000000000000e+02,8.159661781170476358e-01
1.420000000000000000e+02,7.870402490401439133e-01
1.430000000000000000e+02,7.591065560970648995e-01
1.440000000000000000e+02,7.321675264767688596e-01
1.450000000000000000e+02,7.531865538042237240e-01
1.460000000000000000e+02,7.745470493898515274e-01
1.470000000000000000e+02,7.966223755149852703e-01
1.480000000000000000e+02,8.189218645485641934e-01
1.490000000000000000e+02,8.436765671855586124e-01
1.500000000000000000e+02,8.687831724769152775e-01
1.510000000000000000e+02,8.940832570011613134e-01
1.520000000000000000e+02,9.195608513181091626e-01
1.530000000000000000e+02,9.457208259113801807e-01
1.540000000000000000e+02,9.720452054389485674e-01
1.550000000000000000e+02,9.987501679417034595e-01
1.560000000000000000e+02,1.025604153443866906e+00
1.570000000000000000e+02,1.052595756313902120e+00
1.580000000000000000e+02,1.079919367405786979e+00
1.590000000000000000e+02,1.107368850225186385e+00
1.600000000000000000e+02,1.134935071826951081e+00
1.610000000000000000e+02,1.162754909797575120e+00
1.620000000000000000e+02,1.190679880384884148e+00
1.630000000000000000e+02,1.218810535556254626e+00
1.640000000000000000e+02,1.247034664104232027e+00
1.650000000000000000e+02,1.111621776536610984e+00
1.660000000000000000e+02,9.774870368774990492e-01
1.670000000000000000e+02,8.451397171794025054e-01
1.680000000000000000e+02,4.291210321020551555e-01
1.690000000000000000e+02,2.806029536546800207e-01
1.700000000000000000e+02,6.301713122509907672e-01
1.710000000000000000e+02,1.052657303228641705e+00
1.720000000000000000e+02,1.489345398948977328e+00
1.730000000000000000e+02,2.174079404387371461e+00
1.740000000000000000e+02,2.864391207613604884e+00
1.750000000000000000e+02,3.390322458472282641e+00
1.760000000000000000e+02,3.917331989596000597e+00
1.770000000000000000e+02,4.444525017717112725e+00
1.780000000000000000e+02,4.750888182781998204e+00
1.790000000000000000e+02,5.057505458061887005e+00
1.800000000000000000e+02,5.364249980703038823e+00
1.810000000000000000e+02,5.671088856474229445e+00
1.820000000000000000e+02,5.978013911118379653e+00
1.830000000000000000e+02,6.088627610882802799e+00
1.840000000000000000e+02,6.199366221252212483e+00
1.850000000000000000e+02,6.310221190007911929e+00
1.860000000000000000e+02,6.421186490740651287e+00
1.870000000000000000e+02,6.532256500730739823e+00
1.880000000000000000e+02,6.546574579854373077e+00
1.890000000000000000e+02,6.561061489098927169e+00
1.900000000000000000e+02,6.543065812809959247e+00
1.910000000000000000e+02,6.505921312193522432e+00
1.920000000000000000e+02,6.451276228254828382e+00
1.930000000000000000e+02,6.353238752148801183e+00
1.940000000000000000e+02,6.255506674666843736e+00
1.950000000000000000e+02,6.158091402507852585e+00
1.960000000000000000e+02,6.061008211207465912e+00
1.970000000000000000e+02,5.964274875326465164e+00
1.980000000000000000e+02,5.814443419192047102e+00
1.990000000000000000e+02,5.665096620183525111e+00
2.000000000000000000e+02,5.516271000074716824e+00
2.010000000000000000e+02,5.368008290196529586e+00
2.020000000000000000e+02,5.220461154458573283e+00
2.030000000000000000e+02,5.038376858474754805e+00
2.040000000000000000e+02,4.857066691742367048e+00
2.050000000000000000e+02,4.676620692900869791e+00
2.060000000000000000e+02,4.497168907055278275e+00
2.070000000000000000e+02,4.318877088186226842e+00
2.080000000000000000e+02,4.118021360729271940e+00
2.090000000000000000e+02,3.918598219036607766e+00
2.100000000000000000e+02,3.720837938293845237e+00
2.110000000000000000e+02,3.525020396136608891e+00
2.120000000000000000e+02,3.331488179873038025e+00
2.130000000000000000e+02,3.123883100371926513e+00
2.140000000000000000e+02,2.919524679395904876e+00
2.150000000000000000e+02,2.719145027222908961e+00
2.160000000000000000e+02,2.523692057521533805e+00
2.170000000000000000e+02,2.334403589780558619e+00
2.180000000000000000e+02,2.006668598751673915e+00
2.190000000000000000e+02,1.714999484719709866e+00
2.200000000000000000e+02,1.480862324163213506e+00
2.210000000000000000e+02,1.334881583088649126e+00
2.220000000000000000e+02,1.377187304327898376e+00
2.230000000000000000e+02,1.389049061523003337e+00
2.240000000000000000e+02,1.416826756965211986e+00
2.250000000000000000e+02,1.459611991127893527e+00
2.260000000000000000e+02,1.516143293248323642e+00
2.270000000000000000e+02,1.584945543733337070e+00
2.280000000000000000e+02,1.664492660310731065e+00
2.290000000000000000e+02,1.753340126010814348e+00
2.300000000000000000e+02,1.850281401734138687e+00
2.310000000000000000e+02,1.861711780372356184e+00
2.320000000000000000e+02,1.875508052923597457e+00
2.330000000000000000e+02,1.889419638059452566e+00
2.340000000000000000e+02,1.905208406626704543e+00
2.350000000000000000e+02,1.922612325530687283e+00
2.360000000000000000e+02,1.941784689202395553e+00
2.370000000000000000e+02,1.962598184336927787e+00
2.380000000000000000e+02,1.985734628925992284e+00
2.390000000000000000e+02,2.010401326492920138e+00
2.400000000000000000e+02,2.036103480710616864e+00
2.410000000000000000e+02,2.063780461579802772e+00
2.420000000000000000e+02,2.093305473178163734e+00
2.430000000000000000e+02,1.969363747713801960e+00
2.440000000000000000e+02,1.845973007387215370e+00
2.450000000000000000e+02,1.723248919507162302e+00
2.460000000000000000e+02,1.601298749268106780e+00
2.470000000000000000e+02,1.480351558434248593e+00
2.480000000000000000e+02,1.437544089102233968e+00
2.490000000000000000e+02,1.395060997215953558e+00
2.500000000000000000e+02,1.352910901555384404e+00
2.510000000000000000e+02,1.311211371823362004e+00
2.520000000000000000e+02,1.269976315843339476e+00
2.530000000000000000e+02,1.286821417147493651e+00
2.540000000000000000e+02,1.304395493444713727e+00
2.550000000000000000e+02,1.322366255743575358e+00
2.560000000000000000e+02,1.341375841005009173e+00
2.570000000000000000e+02,1.360844938687848948e+00
2.580000000000000000e+02,1.384978255487953502e+00
2.590000000000000000e+02,1.409420513917537088e+00
2.600000000000000000e+02,1.434072302505605023e+00
2.610000000000000000e+02,1.458922991192527885e+00
2.620000000000000000e+02,1.484798874041094896e+00
2.630000000000000000e+02,1.511682030217293971e+00
2.640000000000000000e+02,1.538957439254944326e+00
2.650000000000000000e+02,1.566606093520642951e+00
2.660000000000000000e+02,1.594673895450447354e+00
2.670000000000000000e+02,1.622855757458248060e+00
2.680000000000000000e+02,1.651145838548159439e+00
2.690000000000000000e+02,1.679538670215623863e+00
2.700000000000000000e+02,1.708029128352227088e+00
2.710000000000000000e+02,1.644951564201605931e+00
2.720000000000000000e+02,1.582034069438962742e+00
2.730000000000000000e+02,1.519296530697201941e+00
2.740000000000000000e+02,1.456762198821614840e+00
2.750000000000000000e+02,1.394458412006930770e+00
2.760000000000000000e+02,1.332417511369826446e+00
2.770000000000000000e+02,8.107177129815869021e-01
2.780000000000000000e+02,3.963933623624816827e-01
2.790000000000000000e+02,5.768446182167903391e-01
2.800000000000000000e+02,1.062992954755076491e+00
2.810000000000000000e+02,1.756700893851960599e+00
2.820000000000000000e+02,2.469129296289808817e+00
2.830000000000000000e+02,3.190913816785571733e+00
2.840000000000000000e+02,3.916728886681652533e+00
2.850000000000000000e+02,4.418237429270745587e+00
2.860000000000000000e+02,4.923266313616686318e+00
2.870000000000000000e+02,5.282574236601759843e+00
2.880000000000000000e+02,5.642450776902316889e+00
2.890000000000000000e+02,6.002575738153134388e+00
2.900000000000000000e+02,6.222040650674146356e+00
2.910000000000000000e+02,6.441763367414618635e+00
2.920000000000000000e+02,6.661700737568864383e+00
2.930000000000000000e+02,6.788872971172388304e+00
2.940000000000000000e+02,6.916217954157113823e+00
2.950000000000000000e+02,6.983201934357258445e+00
2.960000000000000000e+02,7.050376190662961839e+00
2.970000000000000000e+02,7.056007959614658986e+00
2.980000000000000000e+02,7.061865583013736902e+00
2.990000000000000000e+02,7.067948499323733813e+00
3.000000000000000000e+02,7.000084188852303768e+00
3.010000000000000000e+02,6.932512096349363162e+00
3.020000000000000000e+02,6.865240850408912188e+00
3.030000000000000000e+02,6.798279381968587387e+00
3.040000000000000000e+02,6.731636935364081253e+00
3.050000000000000000e+02,6.616931320926387805e+00
3.060000000000000000e+02,6.502626570299161912e+00
3.070000000000000000e+02,6.362892100135117524e+00
3.080000000000000000e+02,6.223645059853691208e+00
3.090000000000000000e+02,6.084907232121201659e+00
3.100000000000000000e+02,5.915190456787310147e+00
3.110000000000000000e+02,5.746082290238174295e+00
3.120000000000000000e+02,5.577638089898284690e+00
3.130000000000000000e+02,5.409919876223118429e+00
3.140000000000000000e+02,5.242997320426364460e+00
3.150000000000000000e+02,5.048924104844168426e+00
3.160000000000000000e+02,4.855821607504735127e+00
3.170000000000000000e+02,4.663810406126957631e+00
3.180000000000000000e+02,4.473031039199392822e+00
3.190000000000000000e+02,4.283648095250025989e+00
3.200000000000000000e+02,4.081348622885972333e+00
3.210000000000000000e+02,3.880863934464844789e+00
3.220000000000000000e+02,3.677328195256485799e+00
3.230000000000000000e+02,3.473093243532173968e+00
3.240000000000000000e+02,3.268787340537104402e+00
3.250000000000000000e+02,3.063814201359166045e+00
3.260000000000000000e+02,2.863015365935510204e+00


==> data/quadrupole/d_func_training_data.csv <==
epochs, error
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,5.832669169803527121e-01
1.500000000000000000e+01,7.660217147811050342e-01
2.000000000000000000e+01,9.424003581883887426e-01
2.500000000000000000e+01,1.117929662995805318e+00
2.800000000000000000e+01,6.972014939126581767e-01
3.000000000000000000e+01,4.484787287086407503e-01
4.200000000000000000e+01,5.527121443550404578e-01
4.400000000000000000e+01,5.866114596768987610e-01
4.600000000000000000e+01,6.236679363841340917e-01
4.800000000000000000e+01,6.635423723497950732e-01
5.000000000000000000e+01,7.059361578335801024e-01
5.200000000000000000e+01,7.506592256493238580e-01
5.400000000000000000e+01,7.974794123530160039e-01
5.600000000000000000e+01,7.717585764887222588e-01
5.800000000000000000e+01,9.218413237759022216e-01
6.000000000000000000e+01,1.297821049108371483e+00
6.200000000000000000e+01,4.093768031321126655e-01
7.000000000000000000e+01,4.684643144714097929e+00
7.500000000000000000e+01,5.759724400630718222e+00
8.000000000000000000e+01,6.014007406147142909e+00
8.500000000000000000e+01,5.738160521489571231e+00
9.000000000000000000e+01,5.124895297233357461e+00
9.800000000000000000e+01,3.738595257986224052e+00
1.000000000000000000e+02,3.347117797702307662e+00
1.050000000000000000e+02,2.342675337616067832e+00
1.100000000000000000e+02,1.349027499173936828e+00
1.150000000000000000e+02,1.224049347805178156e+00
1.200000000000000000e+02,1.249783150580927815e+00
1.220000000000000000e+02,1.265363462977464382e+00
1.250000000000000000e+02,1.308544347747416570e+00
1.300000000000000000e+02,1.426932206052924812e+00
1.320000000000000000e+02,1.487257171028126601e+00
1.340000000000000000e+02,1.551642802002117127e+00
1.350000000000000000e+02,1.421643397733491021e+00
1.360000000000000000e+02,1.260382898197775603e+00
1.380000000000000000e+02,9.087539552749608340e-01
1.400000000000000000e+02,6.999569588601712855e-01
1.440000000000000000e+02,7.321675264767688596e-01
1.460000000000000000e+02,7.728015585192314907e-01
1.480000000000000000e+02,8.189218645485641934e-01
1.500000000000000000e+02,8.683251469480823825e-01
1.520000000000000000e+02,9.195608513181091626e-01
1.600000000000000000e+02,1.134935071826951081e+00
1.620000000000000000e+02,1.190679880384884148e+00
1.650000000000000000e+02,1.118012815523354853e+00
1.700000000000000000e+02,2.612960796408222430e-01
1.750000000000000000e+02,3.455015314751531896e+00
1.800000000000000000e+02,5.505915463894345052e+00
1.850000000000000000e+02,6.403118755141290031e+00
1.900000000000000000e+02,6.543065812809959247e+00
2.000000000000000000e+02,5.541597315629594789e+00
2.100000000000000000e+02,3.732507557164581602e+00
2.200000000000000000e+02,1.573156272109469844e+00
2.250000000000000000e+02,1.716070792872218531e+00
2.300000000000000000e+02,1.850281401734138687e+00
2.320000000000000000e+02,1.875508052923597457e+00
2.350000000000000000e+02,1.922612325530687283e+00
2.370000000000000000e+02,1.962598184336927787e+00
2.390000000000000000e+02,2.009554475912438853e+00
2.400000000000000000e+02,2.035494393334430718e+00
2.450000000000000000e+02,1.833356695118955493e+00
2.500000000000000000e+02,1.256718798624778088e+00
2.520000000000000000e+02,1.269976315843339476e+00
2.550000000000000000e+02,1.318545797924866259e+00
2.570000000000000000e+02,1.360844938687848948e+00
2.590000000000000000e+02,1.408794788658851438e+00
2.600000000000000000e+02,1.433640489811936813e+00
2.620000000000000000e+02,1.484730687915084557e+00
2.670000000000000000e+02,1.622694464256723590e+00
2.700000000000000000e+02,1.708029128352227088e+00
2.750000000000000000e+02,1.504579810577823640e+00
2.800000000000000000e+02,1.062992954755076491e+00
2.900000000000000000e+02,6.263703937850706005e+00
2.970000000000000000e+02,7.078571022017867698e+00
3.000000000000000000e+02,7.032907295571041217e+00
3.100000000000000000e+02,5.929252897547407919e+00
3.200000000000000000e+02,4.083141441122789317e+00
3.260000000000000000e+02,2.863015365935510204e+00


==> data/waveguide/error_l2_out_waveguide.csv <==
epochs, error
0.000000000000000000e+00,1.570207627683884583e-03
1.000000000000000000e+00,8.197188856424082459e+00
2.000000000000000000e+00,7.604074147239209935e+01
3.000000000000000000e+00,6.104489923005047558e+02
4.000000000000000000e+00,6.329686538489569330e+02
5.000000000000000000e+00,1.856188839392634407e+02
6.000000000000000000e+00,4.555877144999814732e+01
7.000000000000000000e+00,1.623267449304245815e+02
8.000000000000000000e+00,2.694354317902807452e+02
9.000000000000000000e+00,2.750021292122074215e+02
1.000000000000000000e+01,2.207571919960763580e+02
1.100000000000000000e+01,1.752380958647016200e+02
1.200000000000000000e+01,1.654415039863024504e+02
1.300000000000000000e+01,1.701185912094546211e+02
1.400000000000000000e+01,1.554922533011349799e+02
1.500000000000000000e+01,1.640067652304700232e+02
1.600000000000000000e+01,1.739111742863892971e+02
1.700000000000000000e+01,1.856102463328748513e+02
1.800000000000000000e+01,2.051007339471611601e+02
1.900000000000000000e+01,2.201541723963692903e+02
2.000000000000000000e+01,1.964210395707265207e+02
2.100000000000000000e+01,1.879791620901197007e+02
2.200000000000000000e+01,1.601981933583330715e+02
2.300000000000000000e+01,1.490094214701911994e+02
2.400000000000000000e+01,1.452098756780415272e+02
2.500000000000000000e+01,1.559143279256192329e+02
2.600000000000000000e+01,1.590558692188563441e+02
2.700000000000000000e+01,1.771959848387259058e+02
2.800000000000000000e+01,1.798959332868776357e+02
2.900000000000000000e+01,1.964416453129767035e+02
3.000000000000000000e+01,1.828495882414703999e+02
3.100000000000000000e+01,1.790248462258623476e+02
3.200000000000000000e+01,1.515737572540824374e+02
3.300000000000000000e+01,1.373804323506797687e+02
3.400000000000000000e+01,1.218746030888100051e+02
3.500000000000000000e+01,1.198910990356821031e+02
3.600000000000000000e+01,1.255616641115837240e+02
3.700000000000000000e+01,1.430543223023814505e+02
3.800000000000000000e+01,1.605091808816139292e+02
3.900000000000000000e+01,1.882808219263434637e+02
4.000000000000000000e+01,1.981306438754997146e+02
4.100000000000000000e+01,2.148699006169680388e+02
4.200000000000000000e+01,2.145117921038795998e+02
4.300000000000000000e+01,2.211518658558934476e+02
4.400000000000000000e+01,2.141810273662196096e+02
4.500000000000000000e+01,2.163700323379486861e+02
4.600000000000000000e+01,2.059211677244060468e+02
4.700000000000000000e+01,2.005108058046784549e+02
4.800000000000000000e+01,1.920425138443609683e+02
4.900000000000000000e+01,1.873224901885461975e+02
5.000000000000000000e+01,1.809517085193511434e+02
5.100000000000000000e+01,1.826900367795816749e+02
5.200000000000000000e+01,1.815491405274898966e+02
5.300000000000000000e+01,1.859469478009335148e+02
5.400000000000000000e+01,1.805166158913157517e+02
5.500000000000000000e+01,1.818678761138726543e+02
5.600000000000000000e+01,1.789467517144955480e+02
5.700000000000000000e+01,1.787608802635855341e+02
5.800000000000000000e+01,1.763008150970212284e+02
5.900000000000000000e+01,1.800035590468945088e+02
6.000000000000000000e+01,1.825938107491267317e+02
6.100000000000000000e+01,1.893348862967581852e+02
6.200000000000000000e+01,1.869964901745578914e+02
6.300000000000000000e+01,1.902673412616719304e+02
6.400000000000000000e+01,1.842973123893711431e+02
6.500000000000000000e+01,1.863442984879368964e+02
6.600000000000000000e+01,1.858679051068532999e+02
6.700000000000000000e+01,1.909121537253937504e+02
6.800000000000000000e+01,1.900633151762250179e+02
6.900000000000000000e+01,1.952151902385196252e+02
7.000000000000000000e+01,1.921055811170582501e+02
7.100000000000000000e+01,1.946682840865739763e+02
7.200000000000000000e+01,1.910258708791710944e+02
7.300000000000000000e+01,1.935246255662587771e+02
7.400000000000000000e+01,1.812436816751521746e+02
7.500000000000000000e+01,1.755807207760247479e+02
7.600000000000000000e+01,1.596313836522265319e+02
7.700000000000000000e+01,1.489531685014868572e+02
7.800000000000000000e+01,1.332040007894839277e+02
7.900000000000000000e+01,1.239518730781636435e+02
8.000000000000000000e+01,1.164769924200984264e+02
8.100000000000000000e+01,1.154629462359829546e+02
8.200000000000000000e+01,1.172859289915937211e+02
8.300000000000000000e+01,1.286387241225322100e+02
8.400000000000000000e+01,1.446749596980430965e+02
8.500000000000000000e+01,1.651487479683039226e+02
8.600000000000000000e+01,1.820180868999876509e+02
8.700000000000000000e+01,2.044799975541698700e+02
8.800000000000000000e+01,2.136265637232215795e+02
8.900000000000000000e+01,2.258493430024765587e+02
9.000000000000000000e+01,2.249315067089499962e+02
9.100000000000000000e+01,2.262000633551983242e+02
9.200000000000000000e+01,2.177612185404268530e+02
9.300000000000000000e+01,2.118420844883974326e+02
9.400000000000000000e+01,1.976463052409007446e+02
9.500000000000000000e+01,1.885120076868495573e+02
9.600000000000000000e+01,1.740579509523439299e+02
9.700000000000000000e+01,1.653638814641890917e+02
9.800000000000000000e+01,1.553997515885354801e+02
9.900000000000000000e+01,1.510412244293681852e+02


==> data/waveguide/error_l2_out_waveguide2.csv <==
epochs, error
0.000000000000000000e+00,9.009730244701641411e-02
1.000000000000000000e+00,2.853228983030581034e+00
2.000000000000000000e+00,9.378117671796101007e+00
3.000000000000000000e+00,2.470780446921308737e+01
4.000000000000000000e+00,2.515876450516288898e+01
5.000000000000000000e+00,1.362691428659868009e+01
6.000000000000000000e+00,6.749214385358167867e+00
7.000000000000000000e+00,1.273807572380060371e+01
8.000000000000000000e+00,1.641754284656202145e+01
9.000000000000000000e+00,1.658566551231875508e+01
1.000000000000000000e+01,1.486104646424733033e+01
1.100000000000000000e+01,1.324155143127737766e+01
1.200000000000000000e+01,1.286278798744832663e+01
1.300000000000000000e+01,1.304497319180383919e+01
1.400000000000000000e+01,1.284018884496954627e+01
1.500000000000000000e+01,1.271789060211007616e+01
1.600000000000000000e+01,1.262092453526738822e+01
1.700000000000000000e+01,1.421219741377287349e+01
1.800000000000000000e+01,1.384315737258905621e+01
1.900000000000000000e+01,1.482761780910662708e+01
2.000000000000000000e+01,1.398897233495409154e+01
2.100000000000000000e+01,1.371088497528753081e+01
2.200000000000000000e+01,9.912632920886588650e+00
2.300000000000000000e+01,1.222214791532414147e+01
2.400000000000000000e+01,1.159386359051831228e+01
2.500000000000000000e+01,1.249130742819229667e+01
2.600000000000000000e+01,1.197482272007280635e+01
2.700000000000000000e+01,1.331646998729541487e+01
2.800000000000000000e+01,1.326756669948984069e+01
2.900000000000000000e+01,1.402243484839065779e+01
3.000000000000000000e+01,1.337946738932324031e+01
3.100000000000000000e+01,1.338217044997605853e+01
3.200000000000000000e+01,1.198514618357552131e+01
3.300000000000000000e+01,1.165878938179433177e+01
3.400000000000000000e+01,1.071487389526765277e+01
3.500000000000000000e+01,1.096374646247520346e+01
3.600000000000000000e+01,1.094061193726387415e+01
3.700000000000000000e+01,1.197189723130740013e+01
3.800000000000000000e+01,1.247128049530709681e+01
3.900000000000000000e+01,1.372842794636095931e+01
4.000000000000000000e+01,1.385284552997711138e+01
4.100000000000000000e+01,1.468003344153143885e+01
4.200000000000000000e+01,1.446913463662472665e+01
4.300000000000000000e+01,1.486948448975274673e+01
4.400000000000000000e+01,1.462044357181904353e+01
4.500000000000000000e+01,1.470469961081251320e+01
4.600000000000000000e+01,1.421414896487044466e+01
4.700000000000000000e+01,1.425541982259856155e+01
4.800000000000000000e+01,1.359437787822250066e+01
4.900000000000000000e+01,1.368091211345972091e+01
5.000000000000000000e+01,1.326909233611555194e+01
5.100000000000000000e+01,1.350811000808077011e+01
5.200000000000000000e+01,1.328633366975593866e+01
5.300000000000000000e+01,1.364648795408287363e+01
5.400000000000000000e+01,1.310557537866823630e+01
5.500000000000000000e+01,1.294288201365008462e+01
5.600000000000000000e+01,1.338771169229224789e+01
5.700000000000000000e+01,1.293796801003907326e+01
5.800000000000000000e+01,1.286058231700724619e+01
5.900000000000000000e+01,1.340935214391142516e+01
6.000000000000000000e+01,1.313316652744628144e+01
6.100000000000000000e+01,1.324786087881837737e+01
6.200000000000000000e+01,1.383903592044838682e+01
6.300000000000000000e+01,1.336628757434382919e+01
6.400000000000000000e+01,1.321178288189798877e+01
6.500000000000000000e+01,1.364721446959328865e+01
6.600000000000000000e+01,1.332167986429497653e+01
6.700000000000000000e+01,1.341901403574109253e+01
6.800000000000000000e+01,1.391075713918808177e+01
6.900000000000000000e+01,1.357532840173084310e+01
7.000000000000000000e+01,1.356952747257905223e+01
7.100000000000000000e+01,1.394970229401607753e+01
7.200000000000000000e+01,1.354998604082655511e+01
7.300000000000000000e+01,1.345593823709326564e+01
7.400000000000000000e+01,1.362216544809871088e+01
7.500000000000000000e+01,1.283637125319316574e+01
7.600000000000000000e+01,1.235063480857537321e+01
7.700000000000000000e+01,1.220729349399654318e+01
7.800000000000000000e+01,1.130110047247528193e+01
7.900000000000000000e+01,1.082593736021073916e+01
8.000000000000000000e+01,1.079701402839417490e+01
8.100000000000000000e+01,1.050814398973073160e+01
8.200000000000000000e+01,1.068164868442222826e+01
8.300000000000000000e+01,1.134979582086348238e+01
8.400000000000000000e+01,1.179573869757228088e+01
8.500000000000000000e+01,1.260906517953968908e+01
8.600000000000000000e+01,1.365232398409884595e+01
8.700000000000000000e+01,1.395714374541665670e+01
8.800000000000000000e+01,1.443168262588543982e+01
8.900000000000000000e+01,1.503909211842580973e+01
9.000000000000000000e+01,1.482349059487951060e+01
9.100000000000000000e+01,1.474822027969629801e+01
9.200000000000000000e+01,1.487430415497663994e+01
9.300000000000000000e+01,1.429626168301245670e+01
9.400000000000000000e+01,1.391567559240525576e+01
9.500000000000000000e+01,1.372099222447230282e+01
9.600000000000000000e+01,1.306411586470507835e+01
9.700000000000000000e+01,1.265216870301721208e+01
9.800000000000000000e+01,1.252175708148032562e+01
9.900000000000000000e+01,1.228590517076692024e+01


==> data/waveguide/error_l2_out_waveguide_alternative.csv <==
epochs, error
0.000000000000000000e+00,4.397893121471686123e-02
1.000000000000000000e+00,3.875326290372698601e+00
2.000000000000000000e+00,1.168626671253086080e+01
3.000000000000000000e+00,2.471015739644015241e+01
4.000000000000000000e+00,2.516353720041699660e+01
5.000000000000000000e+00,1.362832185246853633e+01
6.000000000000000000e+00,6.749753727782244361e+00
7.000000000000000000e+00,1.273864636491800084e+01
8.000000000000000000e+00,1.641531718319999555e+01
9.000000000000000000e+00,1.658395503688522155e+01
1.000000000000000000e+01,1.479389051209989425e+01
1.100000000000000000e+01,1.322588659601427352e+01
1.200000000000000000e+01,1.286371868503582760e+01
1.300000000000000000e+01,1.304325381273086037e+01
1.400000000000000000e+01,1.294739813963303021e+01
1.500000000000000000e+01,1.281486853819003535e+01
1.600000000000000000e+01,1.262807797661495002e+01
1.700000000000000000e+01,1.421233723704160035e+01
1.800000000000000000e+01,1.377732454948242236e+01
1.900000000000000000e+01,1.482879519829594805e+01
2.000000000000000000e+01,1.380564427540381800e+01
2.100000000000000000e+01,1.371411808348126371e+01
2.200000000000000000e+01,1.217746426302349683e+01
2.300000000000000000e+01,1.221129713455403731e+01
2.400000000000000000e+01,1.164030643519775410e+01
2.500000000000000000e+01,1.249262350873383909e+01
2.600000000000000000e+01,1.242351360826997819e+01
2.700000000000000000e+01,1.332469130366786558e+01
2.800000000000000000e+01,1.330345840037188765e+01
2.900000000000000000e+01,1.403146904819967489e+01
3.000000000000000000e+01,1.338794016362523465e+01
3.100000000000000000e+01,1.339314868053310370e+01
3.200000000000000000e+01,1.200418385722635506e+01
3.300000000000000000e+01,1.164689263481874271e+01
3.400000000000000000e+01,1.072907789818332880e+01
3.500000000000000000e+01,1.094303723069289092e+01
3.600000000000000000e+01,1.093734441092960452e+01
3.700000000000000000e+01,1.196318041691195155e+01
3.800000000000000000e+01,1.249391506643374861e+01
3.900000000000000000e+01,1.371957894290133950e+01
4.000000000000000000e+01,1.393819273033085793e+01
4.100000000000000000e+01,1.466610673655591235e+01
4.200000000000000000e+01,1.448457322700724070e+01
4.300000000000000000e+01,1.486764663265967990e+01
4.400000000000000000e+01,1.453980590971722364e+01
4.500000000000000000e+01,1.470023909555554020e+01
4.600000000000000000e+01,1.421539119055265843e+01
4.700000000000000000e+01,1.425196862089849681e+01
4.800000000000000000e+01,1.362376147922980252e+01
4.900000000000000000e+01,1.368061275950908318e+01
5.000000000000000000e+01,1.326208647736973845e+01
5.100000000000000000e+01,1.351000708144129092e+01
5.200000000000000000e+01,1.323449490760172154e+01
5.300000000000000000e+01,1.364100278924083121e+01
5.400000000000000000e+01,1.311518687404122829e+01
5.500000000000000000e+01,1.293781000253494540e+01
5.600000000000000000e+01,1.337759568700053947e+01
5.700000000000000000e+01,1.288466564852879159e+01
5.800000000000000000e+01,1.285460636780869947e+01
5.900000000000000000e+01,1.338973787795948489e+01
6.000000000000000000e+01,1.307611707321162342e+01
6.100000000000000000e+01,1.325614883120093168e+01
6.200000000000000000e+01,1.383484638464747718e+01
6.300000000000000000e+01,1.336512513866313867e+01
6.400000000000000000e+01,1.328058023223038298e+01
6.500000000000000000e+01,1.362864760083443727e+01
6.600000000000000000e+01,1.331862122634054302e+01
6.700000000000000000e+01,1.343721566964263658e+01
6.800000000000000000e+01,1.387059390033849482e+01
6.900000000000000000e+01,1.357892756071064966e+01
7.000000000000000000e+01,1.356664919687714743e+01
7.100000000000000000e+01,1.394392544640226461e+01
7.200000000000000000e+01,1.356366553794330443e+01
7.300000000000000000e+01,1.342636232137188657e+01
7.400000000000000000e+01,1.361992804241772248e+01
7.500000000000000000e+01,1.283898186775786598e+01
7.600000000000000000e+01,1.236287503183531555e+01
7.700000000000000000e+01,1.220765824308525538e+01
7.800000000000000000e+01,1.131875606345131224e+01
7.900000000000000000e+01,1.083579913386224014e+01
8.000000000000000000e+01,1.079116516210402921e+01
8.100000000000000000e+01,1.050214879156705372e+01
8.200000000000000000e+01,1.069031878713202488e+01
8.300000000000000000e+01,1.133579590894873945e+01
8.400000000000000000e+01,1.178836809833052790e+01
8.500000000000000000e+01,1.258929710956511627e+01
8.600000000000000000e+01,1.364148704570247261e+01
8.700000000000000000e+01,1.395147124405248995e+01
8.800000000000000000e+01,1.443866249652068312e+01
8.900000000000000000e+01,1.503660938661223945e+01
9.000000000000000000e+01,1.480417335255321021e+01
9.100000000000000000e+01,1.476561748502866145e+01
9.200000000000000000e+01,1.487614040948993654e+01
9.300000000000000000e+01,1.428741041852176075e+01
9.400000000000000000e+01,1.390070753414035387e+01
9.500000000000000000e+01,1.371500789556834654e+01
9.600000000000000000e+01,1.306761108492888113e+01
9.700000000000000000e+01,1.264703452727694533e+01
9.800000000000000000e+01,1.252023678277272012e+01
9.900000000000000000e+01,1.229083335769366947e+01


==> data/waveguide/error_l2_out_waveguide_more_data.csv <==
epochs, error
0.000000000000000000e+00,1.123835496411710114e-02
1.000000000000000000e+00,3.314409384344082810e+01
2.000000000000000000e+00,1.365286510786951908e+02
3.000000000000000000e+00,6.104339770972015913e+02
4.000000000000000000e+00,6.329687619709441151e+02
5.000000000000000000e+00,1.856963103394973018e+02
6.000000000000000000e+00,4.556342428297728731e+01
7.000000000000000000e+00,1.622892049685071640e+02
8.000000000000000000e+00,2.695402829614493498e+02
9.000000000000000000e+00,2.750868328987917266e+02
1.000000000000000000e+01,2.208840238397019959e+02
1.100000000000000000e+01,1.753561877684248884e+02
1.200000000000000000e+01,1.654328300269492331e+02
1.300000000000000000e+01,1.700056968454955211e+02
1.400000000000000000e+01,1.850930042812530871e+02
1.500000000000000000e+01,1.642093508594468574e+02
1.600000000000000000e+01,1.908198975681166871e+02
1.700000000000000000e+01,2.020212518502578973e+02
1.800000000000000000e+01,1.896368180240673667e+02
1.900000000000000000e+01,2.200821807739470160e+02
2.000000000000000000e+01,1.954489745677216774e+02
2.100000000000000000e+01,1.881174465680331309e+02
2.200000000000000000e+01,1.665187518301382283e+02
2.300000000000000000e+01,1.490560081179625911e+02
2.400000000000000000e+01,1.447984056479556045e+02
2.500000000000000000e+01,1.560605513627579342e+02
2.600000000000000000e+01,1.490618807386512970e+02
2.700000000000000000e+01,1.773951698102169132e+02
2.800000000000000000e+01,1.736223304283789730e+02
2.900000000000000000e+01,1.966928509100574161e+02
3.000000000000000000e+01,1.803560538853465403e+02
3.100000000000000000e+01,1.792624448420822318e+02
3.200000000000000000e+01,1.613249452515644293e+02
3.300000000000000000e+01,1.356733939552944719e+02
3.400000000000000000e+01,1.182117999843332257e+02
3.500000000000000000e+01,1.199952267254182630e+02
3.600000000000000000e+01,1.253051319302069970e+02
3.700000000000000000e+01,1.431596321388560114e+02
3.800000000000000000e+01,1.498383989304910244e+02
3.900000000000000000e+01,1.885361343733841579e+02
4.000000000000000000e+01,1.980929181639337742e+02
4.100000000000000000e+01,2.151045790615803810e+02
4.200000000000000000e+01,2.197731820904861024e+02
4.300000000000000000e+01,2.211778482250021796e+02
4.400000000000000000e+01,2.294650706488238825e+02
4.500000000000000000e+01,2.163006627373807191e+02
4.600000000000000000e+01,2.190771918437854993e+02
4.700000000000000000e+01,2.032429451057730319e+02
4.800000000000000000e+01,1.993683798320798815e+02
4.900000000000000000e+01,1.871969370910876194e+02
5.000000000000000000e+01,1.886775217079048161e+02
5.100000000000000000e+01,1.826478484761402115e+02
5.200000000000000000e+01,1.828206744429249966e+02
5.300000000000000000e+01,1.862354686463631026e+02
5.400000000000000000e+01,1.545479852831583685e+02
5.500000000000000000e+01,1.810001742281441466e+02
5.600000000000000000e+01,1.786091971537763072e+02
5.700000000000000000e+01,1.786636976500152798e+02
5.800000000000000000e+01,1.792952004015188550e+02
5.900000000000000000e+01,1.808113902838956903e+02
6.000000000000000000e+01,1.760568479154821375e+02
6.100000000000000000e+01,1.890509935417966290e+02
6.200000000000000000e+01,1.932698054978249331e+02
6.300000000000000000e+01,1.898515659490294070e+02
6.400000000000000000e+01,1.827023071210774390e+02
6.500000000000000000e+01,1.864381692198713267e+02
6.600000000000000000e+01,1.887381817193631264e+02
6.700000000000000000e+01,1.910463274299937666e+02
6.800000000000000000e+01,1.869379949004029982e+02
6.900000000000000000e+01,1.948428067618200998e+02
7.000000000000000000e+01,1.893595550910000611e+02
7.100000000000000000e+01,1.946558402026730334e+02
7.200000000000000000e+01,1.896711668084890334e+02
7.300000000000000000e+01,1.926279512468478003e+02
7.400000000000000000e+01,1.912453145929136724e+02
7.500000000000000000e+01,1.754344006257319108e+02
7.600000000000000000e+01,1.660661447559803605e+02
7.700000000000000000e+01,1.490359107701961250e+02
7.800000000000000000e+01,1.490145510607512733e+02
7.900000000000000000e+01,1.239166699482473746e+02
8.000000000000000000e+01,1.190893551085729172e+02
8.100000000000000000e+01,1.154924199316076141e+02
8.200000000000000000e+01,1.151536948301767040e+02
8.300000000000000000e+01,1.287694601624385200e+02
8.400000000000000000e+01,1.225818330181873819e+02
8.500000000000000000e+01,1.657767846231424471e+02
8.600000000000000000e+01,1.490256176234744032e+02
8.700000000000000000e+01,2.043692642846462491e+02
8.800000000000000000e+01,1.892836591447835133e+02
8.900000000000000000e+01,2.262183950242796584e+02
9.000000000000000000e+01,2.279760104223791188e+02
9.100000000000000000e+01,2.270418135368223602e+02
9.200000000000000000e+01,2.158231720070353674e+02
9.300000000000000000e+01,2.119529664286947934e+02
9.400000000000000000e+01,1.992149146587169639e+02
9.500000000000000000e+01,1.882814245436890701e+02
9.600000000000000000e+01,1.622542827829614964e+02
9.700000000000000000e+01,1.654420964491945938e+02
9.800000000000000000e+01,1.436320599866966745e+02
9.900000000000000000e+01,1.509361294506348088e+02


==> data/waveguide/error_l2_out_waveguide_overfit.csv <==
epochs, error
0.000000000000000000e+00,7.970405478038079805e-02
1.000000000000000000e+00,2.455575815801251061e+00
2.000000000000000000e+00,1.172046501017186237e+01
3.000000000000000000e+00,2.470639644766444931e+01
4.000000000000000000e+00,2.515861348746411608e+01
5.000000000000000000e+00,1.362688596242755779e+01
6.000000000000000000e+00,6.749818178101652855e+00
7.000000000000000000e+00,1.273854174573921760e+01
8.000000000000000000e+00,1.641798548706623961e+01
9.000000000000000000e+00,1.658620038771443461e+01
1.000000000000000000e+01,1.486131122638157009e+01
1.100000000000000000e+01,1.324152304438352878e+01
1.200000000000000000e+01,1.286272224188877189e+01
1.300000000000000000e+01,1.304365387211724148e+01
1.400000000000000000e+01,1.295288759406257206e+01
1.500000000000000000e+01,1.281264172445503746e+01
1.600000000000000000e+01,1.805888060235254144e+01
1.700000000000000000e+01,1.421171654796012795e+01
1.800000000000000000e+01,1.613217885638000482e+01
1.900000000000000000e+01,1.483236319914657209e+01
2.000000000000000000e+01,1.911767059442672689e+01
2.100000000000000000e+01,1.378130827635209776e+01
2.200000000000000000e+01,2.187019216423312429e+01
2.300000000000000000e+01,1.216703152349653649e+01
2.400000000000000000e+01,2.110629925691021569e+01
2.500000000000000000e+01,1.238166774469940279e+01
2.600000000000000000e+01,2.382005488306139540e+01
2.700000000000000000e+01,1.330235185846130008e+01
2.800000000000000000e+01,2.005309258781371184e+01
2.900000000000000000e+01,1.402395097163301507e+01
3.000000000000000000e+01,1.990827076472308121e+01
3.100000000000000000e+01,1.338301580949675795e+01
3.200000000000000000e+01,1.513078628844059637e+01
3.300000000000000000e+01,1.164690709162468885e+01
3.400000000000000000e+01,1.661354175020865753e+01
3.500000000000000000e+01,1.095406991799497476e+01
3.600000000000000000e+01,1.341085144897918191e+01
3.700000000000000000e+01,1.196456497864761026e+01
3.800000000000000000e+01,2.301256593947328355e+01
3.900000000000000000e+01,1.372628841265683519e+01
4.000000000000000000e+01,1.117097057224296286e+01
4.100000000000000000e+01,1.466631325929653862e+01
4.200000000000000000e+01,2.396585536851664244e+01
4.300000000000000000e+01,1.487233664426525870e+01
4.400000000000000000e+01,9.639816049059765746e+00
4.500000000000000000e+01,1.470427229558258730e+01
4.600000000000000000e+01,1.846894373766829389e+01
4.700000000000000000e+01,1.425580657091997061e+01
4.800000000000000000e+01,1.233553636039229850e+01
4.900000000000000000e+01,1.368151059774551825e+01
5.000000000000000000e+01,1.960989285411966421e+01
5.100000000000000000e+01,1.350836097474391728e+01
5.200000000000000000e+01,1.214835930025268951e+01
5.300000000000000000e+01,1.364586238612476876e+01
5.400000000000000000e+01,1.858217416486756335e+01
5.500000000000000000e+01,1.162928997097980144e+01
5.600000000000000000e+01,1.339154469962614513e+01
5.700000000000000000e+01,1.425231796750406765e+01
5.800000000000000000e+01,1.805050956276470586e+01
5.900000000000000000e+01,1.340837310189742482e+01
6.000000000000000000e+01,6.828631641804846275e+00
6.100000000000000000e+01,9.267607979889154635e+00
6.200000000000000000e+01,1.383904876818073149e+01
6.300000000000000000e+01,9.427884367239260044e+00
6.400000000000000000e+01,1.410800492021978769e+01
6.500000000000000000e+01,1.364614416147746212e+01
6.600000000000000000e+01,1.376614347351986467e+01
6.700000000000000000e+01,6.976035304884558030e+00
6.800000000000000000e+01,1.388178547227705195e+01
6.900000000000000000e+01,1.711240700743580945e+01
7.000000000000000000e+01,1.377986145782703709e+01
7.100000000000000000e+01,1.394903055593315244e+01
7.200000000000000000e+01,8.285763555207083186e+00
7.300000000000000000e+01,1.395981860769572869e+01
7.400000000000000000e+01,1.362341164590577236e+01
7.500000000000000000e+01,1.657018857097876818e+01
7.600000000000000000e+01,6.004288084018268634e+00
7.700000000000000000e+01,1.220678045427601610e+01
7.800000000000000000e+01,1.134105597336462168e+01
7.900000000000000000e+01,1.104195818445385768e+01
8.000000000000000000e+01,1.079654402035248495e+01
8.100000000000000000e+01,1.432701990197615771e+01
8.200000000000000000e+01,1.171536208846163696e+01
8.300000000000000000e+01,1.134640140573259259e+01
8.400000000000000000e+01,1.040205656979614801e+01
8.500000000000000000e+01,1.171156898464453633e+01
8.600000000000000000e+01,1.365009716699131559e+01
8.700000000000000000e+01,1.426267801572798710e+01
8.800000000000000000e+01,1.317544905384222531e+01
8.900000000000000000e+01,1.503843326933003155e+01
9.000000000000000000e+01,1.108235244514492024e+01
9.100000000000000000e+01,1.544560963002581921e+01
9.200000000000000000e+01,1.487392998188051507e+01
9.300000000000000000e+01,9.025592042774276180e+00
9.400000000000000000e+01,1.256841081364725099e+01
9.500000000000000000e+01,1.372118964130420338e+01
9.600000000000000000e+01,1.564290162889523472e+01
9.700000000000000000e+01,1.471263006437199294e+01
9.800000000000000000e+01,1.252481377972417498e+01
9.900000000000000000e+01,1.230578696936235161e+01


==> data/waveguide/error_l2_out_waveguide_training.csv <==
epochs, error
0.000000000000000000e+00,2.280236774129151725e-04
1.000000000000000000e+00,3.314521024545771866e+01
2.000000000000000000e+00,1.364521201920211979e+02
3.000000000000000000e+00,6.106786101911409332e+02
4.000000000000000000e+00,6.328696322013679492e+02
5.000000000000000000e+00,1.858272021179470528e+02
6.000000000000000000e+00,4.551379718602112234e+01
7.000000000000000000e+00,1.621334531633389702e+02
8.000000000000000000e+00,2.693534260516681798e+02
9.000000000000000000e+00,2.749430833926659830e+02
1.000000000000000000e+01,2.211246944661607756e+02
1.100000000000000000e+01,1.754514178903403376e+02
1.200000000000000000e+01,1.654266216444616191e+02
1.300000000000000000e+01,1.701107382970904780e+02
1.400000000000000000e+01,1.680260772268391065e+02
1.500000000000000000e+01,1.640380719774727538e+02
1.600000000000000000e+01,1.808129513125149970e+02
1.700000000000000000e+01,2.024548628466088758e+02
1.800000000000000000e+01,2.110591118923312877e+02
1.900000000000000000e+01,2.201558171614913988e+02
2.000000000000000000e+01,2.112615073642311643e+02
2.100000000000000000e+01,1.878649781462335966e+02
2.200000000000000000e+01,1.646137590001498552e+02
2.300000000000000000e+01,1.455202710561983679e+02
2.400000000000000000e+01,1.482417445530788314e+02
2.500000000000000000e+01,1.565809859411188825e+02
2.600000000000000000e+01,1.676182489341978794e+02
2.700000000000000000e+01,1.777860578394616766e+02
2.800000000000000000e+01,1.922665989025052227e+02
2.900000000000000000e+01,1.970053767239510876e+02
3.000000000000000000e+01,1.934128505967208014e+02
3.100000000000000000e+01,1.797646755297571417e+02
3.200000000000000000e+01,1.547864178627962417e+02
3.300000000000000000e+01,1.356582300544031909e+02
3.400000000000000000e+01,1.237811229334493817e+02
3.500000000000000000e+01,1.196064682546664812e+02
3.600000000000000000e+01,1.271889606669859774e+02
3.700000000000000000e+01,1.528181252722641830e+02
3.800000000000000000e+01,1.528181252722641830e+02
3.900000000000000000e+01,1.890883021116557643e+02
4.000000000000000000e+01,2.067436040820790879e+02
4.100000000000000000e+01,2.167244441411131959e+02
4.200000000000000000e+01,2.175451186818334008e+02
4.300000000000000000e+01,2.201732098533662452e+02
4.400000000000000000e+01,2.194091346065354173e+02
4.500000000000000000e+01,2.175222930987332006e+02
4.600000000000000000e+01,2.109942829640008313e+02
4.700000000000000000e+01,2.025948432939767940e+02
4.800000000000000000e+01,1.914314714176022676e+02
4.900000000000000000e+01,1.879794286201917828e+02
5.000000000000000000e+01,1.831712101841982303e+02
5.100000000000000000e+01,1.828373916352847175e+02
5.200000000000000000e+01,1.853995992313220711e+02
5.300000000000000000e+01,1.705983153941453736e+02
5.400000000000000000e+01,2.008553087146293308e+02
5.500000000000000000e+01,1.818380949660795807e+02
5.600000000000000000e+01,1.748071461979532728e+02
5.700000000000000000e+01,1.862952115980386338e+02
5.800000000000000000e+01,1.711577927478469405e+02
5.900000000000000000e+01,1.755413177178989486e+02
6.000000000000000000e+01,1.796236692629861409e+02
6.100000000000000000e+01,1.937643140155980177e+02
6.200000000000000000e+01,1.940244596509673443e+02
6.300000000000000000e+01,1.931147819280835165e+02
6.400000000000000000e+01,1.962925720262939251e+02
6.500000000000000000e+01,1.819494778152400443e+02
6.600000000000000000e+01,1.769730803912636077e+02
6.700000000000000000e+01,1.704294444835056481e+02
6.800000000000000000e+01,2.023686443074864769e+02
6.900000000000000000e+01,1.985867323365162633e+02
7.000000000000000000e+01,1.969928590119147600e+02
7.100000000000000000e+01,1.969928590119147600e+02
7.200000000000000000e+01,1.863659491711394480e+02
7.300000000000000000e+01,1.958623474447060744e+02
7.400000000000000000e+01,1.763053717754938248e+02
7.500000000000000000e+01,1.835586587141129371e+02
7.600000000000000000e+01,1.656330765560341831e+02
7.700000000000000000e+01,1.452726812220256249e+02
7.800000000000000000e+01,1.310485738251518626e+02
7.900000000000000000e+01,1.251706860975318705e+02
8.000000000000000000e+01,1.193454796752211422e+02
8.100000000000000000e+01,1.119109003945653598e+02
8.200000000000000000e+01,1.297873918716673529e+02
8.300000000000000000e+01,1.177826602516272203e+02
8.400000000000000000e+01,1.447694663490629239e+02
8.500000000000000000e+01,1.655677080816300872e+02
8.600000000000000000e+01,1.855400350733569041e+02
8.700000000000000000e+01,2.033095433158409548e+02
8.800000000000000000e+01,2.169306902289411880e+02
8.900000000000000000e+01,2.253642401553639161e+02
9.000000000000000000e+01,2.283678510723289321e+02
9.100000000000000000e+01,2.263932754554614348e+02
9.200000000000000000e+01,2.207382837842530137e+02
9.300000000000000000e+01,2.121624308104762520e+02
9.400000000000000000e+01,2.005677135709393326e+02
9.500000000000000000e+01,1.878855677799788850e+02
9.600000000000000000e+01,1.759036806844914906e+02
9.700000000000000000e+01,1.655318760506204967e+02
9.800000000000000000e+01,1.567460778637652368e+02
9.900000000000000000e+01,1.509724304992474231e+02


==> data/waveguide/error_l2_ref_waveguide.csv <==
epochs, error
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.757386037749079755e+00
2.000000000000000000e+00,1.168449789676602535e+01
3.000000000000000000e+00,2.470673519514166472e+01
4.000000000000000000e+00,2.515873136762209228e+01
5.000000000000000000e+00,1.362657367283660825e+01
6.000000000000000000e+00,6.749587809567842989e+00
7.000000000000000000e+00,1.273859650585261249e+01
8.000000000000000000e+00,1.641770950712999166e+01
9.000000000000000000e+00,1.658612910362030846e+01
1.000000000000000000e+01,1.486137773223838821e+01
1.100000000000000000e+01,1.324156710305351048e+01
1.200000000000000000e+01,1.286269241740619407e+01
1.300000000000000000e+01,1.304350035885954107e+01
1.400000000000000000e+01,1.295314004329342694e+01
1.500000000000000000e+01,1.281212105759619035e+01
1.600000000000000000e+01,1.263418895982648138e+01
1.700000000000000000e+01,1.421151183270317553e+01
1.800000000000000000e+01,1.377277655804843803e+01
1.900000000000000000e+01,1.483124532266850970e+01
2.000000000000000000e+01,1.381051592387842497e+01
2.100000000000000000e+01,1.371458264564059881e+01
2.200000000000000000e+01,1.218040662654057549e+01
2.300000000000000000e+01,1.221145584932374462e+01
2.400000000000000000e+01,1.163895402072481033e+01
2.500000000000000000e+01,1.249107090892925065e+01
2.600000000000000000e+01,1.242515074431225308e+01
2.700000000000000000e+01,1.331579677466600486e+01
2.800000000000000000e+01,1.329566138410395837e+01
2.900000000000000000e+01,1.402232547151043285e+01
3.000000000000000000e+01,1.338716103695323412e+01
3.100000000000000000e+01,1.338444203854990633e+01
3.200000000000000000e+01,1.199987572675482816e+01
3.300000000000000000e+01,1.164581708601063781e+01
3.400000000000000000e+01,1.071637232865896472e+01
3.500000000000000000e+01,1.095308469430013432e+01
3.600000000000000000e+01,1.094170002214526782e+01
3.700000000000000000e+01,1.196401541813372837e+01
3.800000000000000000e+01,1.249338573370114247e+01
3.900000000000000000e+01,1.372641649721985679e+01
4.000000000000000000e+01,1.393363749936906260e+01
4.100000000000000000e+01,1.466592761940541401e+01
4.200000000000000000e+01,1.449005083380969161e+01
4.300000000000000000e+01,1.487122809075036223e+01
4.400000000000000000e+01,1.456160953508712730e+01
4.500000000000000000e+01,1.470383442939627194e+01
4.600000000000000000e+01,1.421961878798655654e+01
4.700000000000000000e+01,1.425567404512459291e+01
4.800000000000000000e+01,1.359898684732719509e+01
4.900000000000000000e+01,1.368220762208237495e+01
5.000000000000000000e+01,1.326933098297342539e+01
5.100000000000000000e+01,1.350988698827260315e+01
5.200000000000000000e+01,1.325860558340098905e+01
5.300000000000000000e+01,1.364724539316720175e+01
5.400000000000000000e+01,1.309720353890041267e+01
5.500000000000000000e+01,1.293619636137506212e+01
5.600000000000000000e+01,1.339220025502429046e+01
5.700000000000000000e+01,1.288937106827541967e+01
5.800000000000000000e+01,1.286258969961233589e+01
5.900000000000000000e+01,1.340887344942651715e+01
6.000000000000000000e+01,1.308661813381540462e+01
6.100000000000000000e+01,1.327132547168599963e+01
6.200000000000000000e+01,1.383896176909873610e+01
6.300000000000000000e+01,1.336201701416590559e+01
6.400000000000000000e+01,1.327919743120389384e+01
6.500000000000000000e+01,1.364640406410351403e+01
6.600000000000000000e+01,1.331234399990202277e+01
6.700000000000000000e+01,1.342930420888136567e+01
6.800000000000000000e+01,1.388200542400689130e+01
6.900000000000000000e+01,1.358157626376797289e+01
7.000000000000000000e+01,1.358545088789087174e+01
7.100000000000000000e+01,1.394902966643729592e+01
7.200000000000000000e+01,1.356116928879288608e+01
7.300000000000000000e+01,1.344785481899255508e+01
7.400000000000000000e+01,1.362339405959631300e+01
7.500000000000000000e+01,1.284024134538435291e+01
7.600000000000000000e+01,1.237130501293546558e+01
7.700000000000000000e+01,1.220656654059728652e+01
7.800000000000000000e+01,1.130457708767538882e+01
7.900000000000000000e+01,1.083179311200363770e+01
8.000000000000000000e+01,1.079659191852351796e+01
8.100000000000000000e+01,1.051447152511702576e+01
8.200000000000000000e+01,1.068351178865106199e+01
8.300000000000000000e+01,1.134575014265947068e+01
8.400000000000000000e+01,1.179762563556213273e+01
8.500000000000000000e+01,1.260212021327977716e+01
8.600000000000000000e+01,1.364979367536452592e+01
8.700000000000000000e+01,1.396527550166183751e+01
8.800000000000000000e+01,1.444276278464554863e+01
8.900000000000000000e+01,1.503857082388149280e+01
9.000000000000000000e+01,1.482000611248562727e+01
9.100000000000000000e+01,1.475542235790260293e+01
9.200000000000000000e+01,1.487407454807867779e+01
9.300000000000000000e+01,1.429472954559057918e+01
9.400000000000000000e+01,1.391878839463936046e+01
9.500000000000000000e+01,1.372117363217312125e+01
9.600000000000000000e+01,1.306087182279589776e+01
9.700000000000000000e+01,1.265084284357004663e+01
9.800000000000000000e+01,1.252182637943915289e+01
9.900000000000000000e+01,1.228563093362139291e+01


==> data/waveguide/error_waveguide_more.csv <==
epochs, error
0.000000000000000000e+00,1.110628908987125636e-02
1.000000000000000000e+00,3.314651279492314018e+01
2.000000000000000000e+00,1.365273919738110919e+02
3.000000000000000000e+00,6.104213632462231089e+02
4.000000000000000000e+00,6.329638642564293605e+02
5.000000000000000000e+00,1.856838832461544939e+02
6.000000000000000000e+00,4.555666266326941383e+01
7.000000000000000000e+00,1.622713776832363237e+02
8.000000000000000000e+00,2.695393834643739410e+02
9.000000000000000000e+00,2.751000561160997222e+02
1.000000000000000000e+01,2.208586350609741658e+02
1.100000000000000000e+01,1.753376571143146805e+02
1.200000000000000000e+01,1.654497740636001311e+02
1.300000000000000000e+01,1.701454759334905873e+02
1.400000000000000000e+01,1.850483053791064094e+02
1.500000000000000000e+01,1.641463695381660273e+02
1.600000000000000000e+01,1.907944422166378047e+02
1.700000000000000000e+01,2.019674173887071618e+02
1.800000000000000000e+01,1.896194096813590022e+02
1.900000000000000000e+01,2.199696191169084898e+02
2.000000000000000000e+01,1.954706652005882290e+02
2.100000000000000000e+01,1.880901436163393612e+02
2.200000000000000000e+01,1.664956097462034563e+02
2.300000000000000000e+01,1.491254412981517987e+02
2.400000000000000000e+01,1.447744525066522385e+02
2.500000000000000000e+01,1.560259184258756306e+02
2.600000000000000000e+01,1.490236566374910581e+02
2.700000000000000000e+01,1.773046858318716374e+02
2.800000000000000000e+01,1.736031779468736715e+02
2.900000000000000000e+01,1.966288993994217549e+02
3.000000000000000000e+01,1.803094346926636717e+02
3.100000000000000000e+01,1.791406666548776343e+02
3.200000000000000000e+01,1.613110379074624916e+02
3.300000000000000000e+01,1.356257033509008352e+02
3.400000000000000000e+01,1.181747045596149377e+02
3.500000000000000000e+01,1.199761493342406453e+02
3.600000000000000000e+01,1.253330091945961300e+02
3.700000000000000000e+01,1.431289302183997734e+02
3.800000000000000000e+01,1.498218899030888167e+02
3.900000000000000000e+01,1.884092970989045170e+02
4.000000000000000000e+01,1.980943319652572825e+02
4.100000000000000000e+01,2.150915698996653589e+02
4.200000000000000000e+01,2.198052843399902372e+02
4.300000000000000000e+01,2.211579714764262405e+02
4.400000000000000000e+01,2.294914507843450338e+02
4.500000000000000000e+01,2.161872879069979660e+02
4.600000000000000000e+01,2.190889780542622418e+02
4.700000000000000000e+01,2.032609798366245286e+02
4.800000000000000000e+01,1.993699112961309368e+02
4.900000000000000000e+01,1.871919630603446194e+02
5.000000000000000000e+01,1.886323551860718908e+02
5.100000000000000000e+01,1.826138298783203595e+02
5.200000000000000000e+01,1.828478870048650151e+02
5.300000000000000000e+01,1.862427794734539077e+02
5.400000000000000000e+01,1.545366852465794523e+02
5.500000000000000000e+01,1.808709468249744816e+02
5.600000000000000000e+01,1.786201199009532274e+02
5.700000000000000000e+01,1.788661479639111462e+02
5.800000000000000000e+01,1.792399733389409846e+02
5.900000000000000000e+01,1.810132871497328892e+02
6.000000000000000000e+01,1.747622916642939970e+02
6.100000000000000000e+01,1.890170120830491101e+02
6.200000000000000000e+01,1.931834253534809704e+02
6.300000000000000000e+01,1.895536891992807682e+02
6.400000000000000000e+01,1.828529192140425153e+02
6.500000000000000000e+01,1.863568166653854519e+02
6.600000000000000000e+01,1.887416313286375100e+02
6.700000000000000000e+01,1.909148673181909714e+02
6.800000000000000000e+01,1.868622721680569612e+02
6.900000000000000000e+01,1.948442517928802999e+02
7.000000000000000000e+01,1.894034264828071059e+02
7.100000000000000000e+01,1.945832471100445105e+02
7.200000000000000000e+01,1.897068341886430574e+02
7.300000000000000000e+01,1.924156034841131486e+02
7.400000000000000000e+01,1.913272505177225185e+02
7.500000000000000000e+01,1.753834061016748933e+02
7.600000000000000000e+01,1.661585696115747908e+02
7.700000000000000000e+01,1.489959762789115132e+02
7.800000000000000000e+01,1.489791585303296699e+02
7.900000000000000000e+01,1.238539514309076566e+02
8.000000000000000000e+01,1.190805797567560802e+02
8.100000000000000000e+01,1.154845764529802778e+02
8.200000000000000000e+01,1.151344916375216059e+02
8.300000000000000000e+01,1.287540547934462154e+02
8.400000000000000000e+01,1.225841924771867895e+02
8.500000000000000000e+01,1.657493604122844886e+02
8.600000000000000000e+01,1.490319233327077484e+02
8.700000000000000000e+01,2.043932960169010755e+02
8.800000000000000000e+01,1.892971036141834134e+02
8.900000000000000000e+01,2.261179994645075908e+02
9.000000000000000000e+01,2.279525153545225749e+02
9.100000000000000000e+01,2.269446070641039626e+02
9.200000000000000000e+01,2.158683959681552835e+02
9.300000000000000000e+01,2.119611650238137486e+02
9.400000000000000000e+01,1.991479966687116985e+02
9.500000000000000000e+01,1.882751643664100811e+02
9.600000000000000000e+01,1.622757452408225163e+02
9.700000000000000000e+01,1.654463299718158851e+02
9.800000000000000000e+01,1.435952168383873584e+02
9.900000000000000000e+01,1.509388945689009915e+02


==> data/waveguide/exponential.csv <==
epochs, data
0.000000000000000000e+00,3.678794411714423340e-01
3.963963963963964479e-06,4.441368988885374680e-01
7.927927927927928958e-06,5.257727838839604262e-01
1.189189189189189428e-05,6.103082702594120335e-01
1.585585585585585792e-05,6.946568403244792744e-01
1.981981981981981985e-05,7.752848296144431162e-01
2.378378378378378857e-05,8.484420083440226135e-01
2.774774774774775051e-05,9.104433928166465462e-01
3.171171171171171583e-05,9.579738223300373612e-01
3.567567567567568116e-05,9.883806688927928574e-01
3.963963963963963971e-05,9.999188410502413138e-01
4.360360360360360503e-05,9.919166232899703228e-01
4.756756756756757714e-05,9.648404295398700370e-01
5.153153153153153569e-05,9.202497879365242328e-01
5.549549549549550101e-05,8.606486000315261009e-01
5.945945945945945956e-05,7.892524072241186017e-01
6.342342342342343166e-05,7.097017426034841758e-01
6.738738738738739699e-05,6.257570279806922153e-01
7.135135135135136232e-05,5.410102685010074186e-01
7.531531531531532764e-05,4.586434423328786258e-01
7.927927927927927942e-05,3.812543226839962829e-01
8.324324324324325829e-05,3.107593986888314008e-01
8.720720720720721007e-05,2.483725958459615246e-01
9.117117117117117539e-05,1.946493635991642379e-01
9.513513513513515427e-05,1.495795450138732163e-01
9.909909909909910605e-05,1.127097108174994616e-01
1.030630630630630714e-04,8.327609866202324851e-02
1.070270270270270503e-04,6.033222117902561910e-02
1.109909909909910020e-04,4.285960516520595509e-02
1.149549549549549673e-04,2.985498966408440050e-02
1.189189189189189191e-04,2.039180137934954590e-02
1.228828828828828980e-04,1.365727855681424241e-02
1.268468468468468633e-04,8.968971633981158431e-03
1.308108108108108287e-04,5.775519325793798849e-03
1.347747747747747940e-04,3.646778118345636935e-03
1.387387387387387593e-04,2.257862793257384496e-03
1.427027027027027246e-04,1.370741816174402992e-03
1.466666666666666629e-04,8.159878350721490228e-04
1.506306306306306553e-04,4.763011331550392330e-04
1.545945945945946206e-04,2.726148147853953651e-04
1.585585585585585588e-04,1.529985093121763375e-04
1.625225225225225242e-04,8.419665803484367424e-05
1.664864864864865166e-04,4.543310471881873016e-05
1.704504504504504819e-04,2.403919308915908039e-05
1.744144144144144201e-04,1.247203335924710214e-05
1.783783783783784126e-04,6.344896610046918216e-06
1.823423423423423508e-04,3.165058514041027791e-06
1.863063063063063161e-04,1.548135056778192836e-06
1.902702702702703085e-04,7.425160655215674465e-07
1.942342342342342468e-04,3.491988238415802211e-07
1.981981981981982121e-04,1.610310399662985118e-07
2.021621621621622045e-04,7.281424169541361968e-08
2.061261261261261427e-04,3.228441878877246009e-08
2.100900900900901081e-04,1.403587595657125687e-08
2.140540540540541005e-04,5.983509412099194771e-09
2.180180180180180387e-04,2.501165004256775260e-09
2.219819819819820040e-04,1.025176438747198807e-09
2.259459459459459965e-04,4.120261661252651765e-10
2.299099099099099347e-04,1.623756437684598988e-10
2.338738738738739000e-04,6.274612098564551457e-11
2.378378378378378382e-04,2.377512380335580747e-11
2.418018018018018307e-04,8.833414291830765966e-12
2.457657657657657960e-04,3.218135453702739975e-12
2.497297297297297342e-04,1.149608452269579935e-12
2.536936936936937267e-04,4.026850296115594097e-13
2.576576576576577191e-04,1.383091551549964259e-13
2.616216216216216573e-04,4.658072893990680722e-14
2.655855855855855955e-04,1.538266352120435387e-14
2.695495495495495880e-04,4.981116603181949931e-15
2.735135135135135262e-04,1.581582256358867481e-15
2.774774774774775186e-04,4.924098906507559815e-16
2.814414414414414568e-04,1.503251546306228614e-16
2.854054054054054493e-04,4.499937260325347374e-17
2.893693693693693875e-04,1.320842900250166075e-17
2.933333333333333257e-04,3.801594419390561408e-18
2.972972972972973181e-04,1.072877912889567735e-18
3.012612612612613106e-04,2.968962661243437565e-19
3.052252252252252488e-04,8.056178398933248543e-20
3.091891891891892412e-04,2.143499180361811045e-20
3.131531531531531794e-04,5.592261569119813136e-21
3.171171171171171177e-04,1.430610932142009446e-21
3.210810810810810559e-04,3.588603778813185606e-22
3.250450450450450483e-04,8.826720783170085647e-23
3.290090090090090407e-04,2.128840751903723888e-23
3.329729729729730332e-04,5.034506079638547760e-24
3.369369369369369714e-04,1.167455866841138303e-24
3.409009009009009638e-04,2.654568778855753581e-25
3.448648648648648478e-04,5.918578339342185626e-26
3.488288288288288403e-04,1.293929833976271759e-26
3.527927927927928327e-04,2.773792441827610426e-27
3.567567567567568251e-04,5.830517488278832380e-28
3.607207207207207634e-04,1.201738990554002315e-28
3.646846846846847016e-04,2.428751656704653315e-29
3.686486486486486398e-04,4.813112085900866858e-30
3.726126126126126322e-04,9.352737579504225599e-31
3.765765765765766247e-04,1.782056341069005232e-31
3.805405405405406171e-04,3.329461672560455857e-32
3.845045045045045553e-04,6.099532042361746631e-33
3.884684684684684935e-04,1.095693088783716641e-33
3.924324324324324318e-04,1.929973009100347949e-34
3.963963963963964242e-04,3.333369492712294188e-35
4.003603603603604166e-04,5.645281273527050115e-36
4.043243243243244090e-04,9.374705254057054868e-37
4.082882882882882931e-04,1.526509695043801160e-37
4.122522522522522855e-04,2.437313643399638522e-38
4.162162162162162237e-04,3.815866568842916602e-39
4.201801801801802161e-04,5.857939049056502210e-40
4.241441441441442086e-04,8.817925494140420752e-41
4.281081081081082010e-04,1.301541167446200562e-41
4.320720720720720850e-04,1.883732807066407497e-42
4.360360360360360774e-04,2.673317871014237179e-43
4.400000000000000157e-04,3.720075976020888891e-44
4.439639639639640081e-04,5.076015336932168860e-45
4.479279279279280005e-04,6.791472546861327314e-46
4.518918918918919930e-04,8.909942087960657022e-47
4.558558558558558770e-04,1.146187640111399828e-47
4.598198198198198694e-04,1.445794167891513884e-48
4.637837837837838076e-04,1.788245430828386267e-49
4.677477477477478001e-04,2.168790925663665319e-50
4.717117117117117925e-04,2.579159252072609598e-51
4.756756756756756765e-04,3.007520096673411115e-52
4.796396396396396689e-04,3.438815100908324067e-53
4.836036036036036614e-04,3.855485021693609654e-54
4.875675675675675996e-04,4.238567689970258416e-55
4.915315315315315920e-04,4.569083913100445168e-56
4.954954954954955302e-04,4.829576536561846592e-57
4.994594594594594685e-04,5.005631553980141820e-58
5.034234234234234067e-04,5.087197684048509230e-59
5.073873873873874533e-04,5.069536529566725325e-60
5.113513513513513915e-04,4.953678389843730785e-61
5.153153153153154382e-04,4.746322735680023409e-62
5.192792792792792680e-04,4.459196719539466659e-63
5.232432432432433146e-04,4.107957161577747265e-64
5.272072072072072528e-04,3.710778982689125512e-65
5.311711711711711911e-04,3.286806810239213936e-66
5.351351351351352377e-04,2.854652022938995973e-67
5.390990990990991759e-04,2.431095849664046503e-68
5.430630630630631141e-04,2.030116194518218886e-69
5.470270270270270524e-04,1.662300813044305960e-70
5.509909909909909906e-04,1.334652630812584393e-71
5.549549549549550372e-04,1.050743674772899668e-72
5.589189189189189754e-04,8.111389004647025064e-74
5.628828828828829137e-04,6.139932306552211856e-75
5.668468468468468519e-04,4.557239408170528833e-76
5.708108108108108985e-04,3.316729193122725291e-77
5.747747747747748367e-04,2.366944585324715731e-78
5.787387387387387750e-04,1.656288838934594315e-79
5.827027027027028216e-04,1.136459512569801425e-80
5.866666666666666514e-04,7.646131607600134760e-82
5.906306306306306981e-04,5.044283392361334225e-83
5.945945945945946363e-04,3.263075287821020348e-84
5.985585585585585745e-04,2.069782061861720220e-85
6.025225225225226211e-04,1.287336405507822358e-86
6.064864864864865594e-04,7.851079797044959400e-88
6.104504504504504976e-04,4.695011276740123206e-89
6.144144144144144358e-04,2.753048078521496525e-90
6.183783783783784824e-04,1.582926901609237148e-91
6.223423423423424207e-04,8.924375430736155907e-93
6.263063063063063589e-04,4.933608819582516116e-94
6.302702702702702971e-04,2.674370047487845459e-95
6.342342342342342353e-04,1.421504357405671315e-96
6.381981981981982820e-04,7.408747588932064069e-98
6.421621621621621118e-04,3.786267646502806416e-99
6.461261261261261584e-04,1.897351215650981986e-100
6.500900900900900966e-04,9.322965073723067669e-102
6.540540540540540349e-04,4.491902205164856751e-103
6.580180180180180815e-04,2.122151748296938901e-104
6.619819819819820197e-04,9.830882078722101078e-106
6.659459459459460664e-04,4.465585878498945820e-107
6.699099099099100046e-04,1.988997845498097431e-108
6.738738738738739428e-04,8.686805297387654262e-110
6.778378378378379894e-04,3.720109901672641217e-111
6.818018018018019277e-04,1.562145064038414171e-112
6.857657657657657575e-04,6.432160303780965067e-114
6.897297297297296957e-04,2.596942093953516486e-115
6.936936936936937423e-04,1.028105258156210387e-116
6.976576576576576805e-04,3.991009877269557118e-118
7.016216216216216188e-04,1.519140467532221646e-119
7.055855855855856654e-04,5.669998851672293254e-121
7.095495495495496036e-04,2.075094679923815764e-122
7.135135135135136503e-04,7.446681358694101401e-124
7.174774774774775885e-04,2.620339313814424955e-125
7.214414414414415267e-04,9.041119354374984866e-127
7.254054054054055733e-04,3.058840136941337661e-128
7.293693693693694031e-04,1.014755153972748944e-129
7.333333333333333414e-04,3.300925018321459487e-131
7.372972972972972796e-04,1.052882629411070186e-132
7.412612612612613262e-04,3.293018495922601958e-134
7.452252252252252645e-04,1.009899802478548202e-135
7.491891891891892027e-04,3.036912732628957312e-137
7.531531531531532493e-04,8.954807317173876902e-139
7.571171171171171875e-04,2.589107521897971601e-140
7.610810810810812342e-04,7.340300427687709218e-142
7.650450450450451724e-04,2.040551180570245106e-143
7.690090090090091106e-04,5.562257071229490217e-145
7.729729729729729404e-04,1.486704066828017716e-146
7.769369369369369871e-04,3.896439254312844651e-148
7.809009009009009253e-04,1.001339154626566253e-149
7.848648648648648635e-04,2.523273895589007251e-151
7.888288288288289101e-04,6.234727821597633712e-153
7.927927927927928484e-04,1.510568802962096679e-154
7.967567567567567866e-04,3.588669232464795377e-156
8.007207207207208332e-04,8.359807156290271532e-158
8.046846846846847714e-04,1.909541033299768279e-159
8.086486486486488181e-04,4.276925043774278087e-161
8.126126126126127563e-04,9.392997153570512819e-163
8.165765765765765861e-04,2.022770682108727848e-164
8.205405405405405243e-04,4.271289596762891683e-166
8.245045045045045710e-04,8.843848482291832616e-168
8.284684684684685092e-04,1.795533352937969758e-169
8.324324324324324474e-04,3.574502194810152520e-171
8.363963963963964941e-04,6.977624066723793098e-173
8.403603603603604323e-04,1.335578669667188057e-174
8.443243243243243705e-04,2.506693814754156327e-176
8.482882882882884171e-04,4.613207743555605975e-178
8.522522522522523554e-04,8.324815998940917745e-180
8.562162162162164020e-04,1.473045568686818177e-181
8.601801801801803402e-04,2.555804489195810058e-183
8.641441441441441700e-04,4.348194708721938162e-185
8.681081081081081082e-04,7.253710952226902087e-187
8.720720720720721549e-04,1.186537356997424401e-188
8.760360360360360931e-04,1.903147699987063626e-190
8.800000000000000313e-04,2.993184452260363000e-192
8.839639639639640780e-04,4.615984850472346189e-194
8.879279279279280162e-04,6.980156772318614463e-196
8.918918918918919544e-04,1.034989364025075447e-197
8.958558558558560011e-04,1.504792107473517585e-199
8.998198198198199393e-04,2.145295049073012809e-201
9.037837837837839859e-04,2.998937840761558073e-203
9.077477477477478157e-04,4.110719146312795695e-205
9.117117117117117539e-04,5.525073442999170485e-207
9.156756756756756922e-04,7.281623382663438623e-209
9.196396396396397388e-04,9.409970850682113562e-211
9.236036036036036770e-04,1.192389797415493474e-212
9.275675675675676152e-04,1.481556207789424312e-214
9.315315315315316619e-04,1.805044535458940391e-216
9.354954954954956001e-04,2.156391536480183435e-218
9.394594594594595383e-04,2.526022551780013659e-220
9.434234234234235850e-04,2.901460993129100048e-222
9.473873873873875232e-04,3.267880426396241705e-224
9.513513513513513530e-04,3.608988396307395115e-226
9.553153153153153996e-04,3.908181478944267993e-228
9.592792792792793378e-04,4.149864024337737201e-230
9.632432432432432761e-04,4.320787611779019613e-232
9.672072072072073227e-04,4.411252112906210504e-234
9.711711711711712609e-04,4.416017111761178653e-236
9.751351351351351992e-04,4.334804581394211801e-238
9.790990990990991374e-04,4.172325745664082648e-240
9.830630630630631840e-04,3.937828516288899451e-242
9.870270270270272307e-04,3.644225976433137867e-244
9.909909909909910605e-04,3.306920141109664481e-246
9.949549549549548903e-04,2.942469859343345627e-248
9.989189189189189369e-04,2.567262319036670533e-250
1.002882882882882984e-03,2.196333966324820462e-252
1.006846846846846813e-03,1.842452997226972922e-254
1.010810810810810860e-03,1.515529396431221976e-256
1.014774774774774907e-03,1.222368697518428016e-258
1.018738738738738736e-03,9.667406559338017196e-261
1.022702702702702783e-03,7.497002473376114506e-263
1.026666666666666830e-03,5.700792492668253247e-265
1.030630630630630876e-03,4.250624293064985557e-267
1.034594594594594706e-03,3.107707348653665789e-269
1.038558558558558536e-03,2.227908843757708301e-271
1.042522522522522583e-03,1.566118529904586984e-273
1.046486486486486629e-03,1.079497762678757221e-275
1.050450450450450459e-03,7.296066320021516457e-278
1.054414414414414506e-03,4.835325416558105721e-280
1.058378378378378552e-03,3.142190777435985377e-282
1.062342342342342382e-03,2.002208495430520707e-284
1.066306306306306429e-03,1.250996105960454788e-286
1.070270270270270475e-03,7.664300495050774968e-289
1.074234234234234305e-03,4.604251070388623745e-291
1.078198198198198352e-03,2.712160455986063690e-293
1.082162162162162182e-03,1.566540651614611578e-295
1.086126126126126228e-03,8.872333681245278625e-298
1.090090090090090058e-03,4.927242901020628709e-300
1.094054054054054105e-03,2.683119316714346688e-302
1.098018018018018151e-03,1.432669143610945951e-304
1.101981981981981981e-03,7.501044407537011185e-307
1.105945945945946028e-03,3.850946399090074757e-309
1.109909909909910074e-03,1.938577281538237704e-311
1.113873873873873904e-03,9.569046651666127236e-314
1.117837837837837951e-03,4.631526303102380920e-316
1.121801801801801998e-03,2.198107939660622700e-318
1.125765765765765827e-03,1.022715886891380346e-320
1.129729729729729874e-03,4.446590812571218898e-323
1.133693693693693704e-03,0.000000000000000000e+00
1.137657657657657750e-03,0.000000000000000000e+00
1.141621621621621797e-03,0.000000000000000000e+00
1.145585585585585627e-03,0.000000000000000000e+00
1.149549549549549673e-03,0.000000000000000000e+00
1.153513513513513720e-03,0.000000000000000000e+00
1.157477477477477550e-03,0.000000000000000000e+00
1.161441441441441597e-03,0.000000000000000000e+00
1.165405405405405643e-03,0.000000000000000000e+00
1.169369369369369473e-03,0.000000000000000000e+00
1.173333333333333303e-03,0.000000000000000000e+00
1.177297297297297349e-03,0.000000000000000000e+00
1.181261261261261396e-03,0.000000000000000000e+00
1.185225225225225226e-03,0.000000000000000000e+00


==> data/waveguide/l2_errors_ref_waveguide.csv <==
epochs, error
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.757386037749079755e+00
2.000000000000000000e+00,1.168449789676602357e+01
3.000000000000000000e+00,2.470673519514166117e+01
4.000000000000000000e+00,2.515873136762209938e+01
5.000000000000000000e+00,1.362657367283660825e+01
6.000000000000000000e+00,6.749587809567842100e+00
7.000000000000000000e+00,1.273859650585261427e+01
8.000000000000000000e+00,1.641770950712999166e+01
9.000000000000000000e+00,1.658612910362030846e+01
1.000000000000000000e+01,1.486137773223838998e+01
1.100000000000000000e+01,1.324156710305350870e+01
1.200000000000000000e+01,1.286269241740619407e+01
1.300000000000000000e+01,1.304350035885954107e+01
1.400000000000000000e+01,1.295314004329342517e+01
1.500000000000000000e+01,1.281212105759619035e+01
1.600000000000000000e+01,1.341930882959420401e+01
1.700000000000000000e+01,1.421151183270317730e+01
1.800000000000000000e+01,1.455957050754324378e+01
1.900000000000000000e+01,1.483124532266851148e+01
2.000000000000000000e+01,1.454055262933177062e+01
2.100000000000000000e+01,1.371458264564060059e+01
2.200000000000000000e+01,1.273732322650143445e+01
2.300000000000000000e+01,1.221145584932374639e+01
2.400000000000000000e+01,1.217933761842860285e+01
2.500000000000000000e+01,1.249107090892925065e+01
2.600000000000000000e+01,1.294935016786196513e+01
2.700000000000000000e+01,1.331579677466600486e+01
2.800000000000000000e+01,1.385845651047223193e+01
2.900000000000000000e+01,1.402232547151043107e+01
3.000000000000000000e+01,1.394336337726500652e+01
3.100000000000000000e+01,1.338444203854990455e+01
3.200000000000000000e+01,1.246236242290511420e+01
3.300000000000000000e+01,1.164581708601063603e+01
3.400000000000000000e+01,1.110414797130827580e+01
3.500000000000000000e+01,1.095308469430013254e+01
3.600000000000000000e+01,1.131152187858055136e+01
3.700000000000000000e+01,1.196401541813373015e+01
3.800000000000000000e+01,1.287394813729294896e+01
3.900000000000000000e+01,1.372641649721985857e+01
4.000000000000000000e+01,1.432161743884817007e+01
4.100000000000000000e+01,1.466592761940541401e+01
4.200000000000000000e+01,1.485674824906857516e+01
4.300000000000000000e+01,1.487122809075036223e+01
4.400000000000000000e+01,1.488107560768999349e+01
4.500000000000000000e+01,1.470383442939627017e+01
4.600000000000000000e+01,1.452626512275836568e+01
4.700000000000000000e+01,1.425567404512459646e+01
4.800000000000000000e+01,1.388715005749767073e+01
4.900000000000000000e+01,1.368220762208237673e+01
5.000000000000000000e+01,1.354316219723176218e+01
5.100000000000000000e+01,1.350988698827260492e+01
5.200000000000000000e+01,1.354213926999905482e+01
5.300000000000000000e+01,1.364724539316720175e+01
5.400000000000000000e+01,1.364569675026798556e+01
5.500000000000000000e+01,1.347805490015643315e+01
5.600000000000000000e+01,1.339220025502429046e+01
5.700000000000000000e+01,1.337151829800536262e+01
5.800000000000000000e+01,1.334198792285609336e+01
5.900000000000000000e+01,1.340887344942651715e+01
6.000000000000000000e+01,1.356357567028930688e+01
6.100000000000000000e+01,1.375468420769494671e+01
6.200000000000000000e+01,1.383896176909873788e+01
6.300000000000000000e+01,1.378989318918386786e+01
6.400000000000000000e+01,1.369050740710753367e+01
6.500000000000000000e+01,1.364640406410351225e+01
6.600000000000000000e+01,1.370252294417200645e+01
6.700000000000000000e+01,1.381276038978215226e+01
6.800000000000000000e+01,1.388200542400689130e+01
6.900000000000000000e+01,1.396262889565624477e+01
7.000000000000000000e+01,1.396692772492311185e+01
7.100000000000000000e+01,1.394902966643729592e+01
7.200000000000000000e+01,1.397055258882824802e+01
7.300000000000000000e+01,1.387026938922546293e+01
7.400000000000000000e+01,1.362339405959631300e+01
7.500000000000000000e+01,1.324350926148730601e+01
7.600000000000000000e+01,1.276652735385373028e+01
7.700000000000000000e+01,1.220656654059728652e+01
7.800000000000000000e+01,1.162088607834126819e+01
7.900000000000000000e+01,1.112964141353654846e+01
8.000000000000000000e+01,1.079659191852351618e+01
8.100000000000000000e+01,1.074715252634102391e+01
8.200000000000000000e+01,1.091577059306782616e+01
8.300000000000000000e+01,1.134575014265947246e+01
8.400000000000000000e+01,1.205093377135001198e+01
8.500000000000000000e+01,1.287381651795536541e+01
8.600000000000000000e+01,1.364979367536452770e+01
8.700000000000000000e+01,1.429538057096407755e+01
8.800000000000000000e+01,1.476867144590914371e+01
8.900000000000000000e+01,1.503857082388149102e+01
9.000000000000000000e+01,1.513003564823227620e+01
9.100000000000000000e+01,1.506534278453704268e+01
9.200000000000000000e+01,1.487407454807867957e+01
9.300000000000000000e+01,1.455890449774658713e+01
9.400000000000000000e+01,1.417350867684427662e+01
9.500000000000000000e+01,1.372117363217312302e+01
9.600000000000000000e+01,1.327177157161736432e+01
9.700000000000000000e+01,1.286270219766452882e+01
9.800000000000000000e+01,1.252182637943915289e+01
9.900000000000000000e+01,1.228563093362139114e+01


==> data/waveguide/training_data.csv <==
epochs, error
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.757386037749079755e+00
2.000000000000000000e+00,1.168449789676602357e+01
3.000000000000000000e+00,2.470673519514166117e+01
4.000000000000000000e+00,2.515873136762209938e+01
5.000000000000000000e+00,1.362657367283660825e+01
6.000000000000000000e+00,6.749587809567842100e+00
7.000000000000000000e+00,1.273859650585261427e+01
8.000000000000000000e+00,1.641770950712999166e+01
9.000000000000000000e+00,1.658612910362030846e+01
1.000000000000000000e+01,1.486137773223838998e+01
1.100000000000000000e+01,1.324156710305350870e+01
1.200000000000000000e+01,1.286269241740619407e+01
1.300000000000000000e+01,1.304350035885954107e+01
1.400000000000000000e+01,1.295314004329342517e+01
1.500000000000000000e+01,1.281212105759619035e+01
1.700000000000000000e+01,1.421151183270317730e+01
1.900000000000000000e+01,1.483124532266851148e+01
2.100000000000000000e+01,1.371458264564060059e+01
2.300000000000000000e+01,1.221145584932374639e+01
2.500000000000000000e+01,1.249107090892925065e+01
2.700000000000000000e+01,1.331579677466600486e+01
2.900000000000000000e+01,1.402232547151043107e+01
3.100000000000000000e+01,1.338444203854990455e+01
3.300000000000000000e+01,1.164581708601063603e+01
3.500000000000000000e+01,1.095308469430013254e+01
3.700000000000000000e+01,1.196401541813373015e+01
3.900000000000000000e+01,1.372641649721985857e+01
4.100000000000000000e+01,1.466592761940541401e+01
4.300000000000000000e+01,1.487122809075036223e+01
4.500000000000000000e+01,1.470383442939627017e+01
4.700000000000000000e+01,1.425567404512459646e+01
4.900000000000000000e+01,1.368220762208237673e+01
5.100000000000000000e+01,1.350988698827260492e+01
5.300000000000000000e+01,1.364724539316720175e+01
5.600000000000000000e+01,1.339220025502429046e+01
5.900000000000000000e+01,1.340887344942651715e+01
6.200000000000000000e+01,1.383896176909873788e+01
6.500000000000000000e+01,1.364640406410351225e+01
6.800000000000000000e+01,1.388200542400689130e+01
7.100000000000000000e+01,1.394902966643729592e+01
7.400000000000000000e+01,1.362339405959631300e+01
7.700000000000000000e+01,1.220656654059728652e+01
8.000000000000000000e+01,1.079659191852351618e+01
8.300000000000000000e+01,1.134575014265947246e+01
8.600000000000000000e+01,1.364979367536452770e+01
8.900000000000000000e+01,1.503857082388149102e+01
9.200000000000000000e+01,1.487407454807867957e+01
9.500000000000000000e+01,1.372117363217312302e+01
9.800000000000000000e+01,1.252182637943915289e+01
9.900000000000000000e+01,1.228563093362139114e+01

